Interpretable transformed ANOVA approximation on the example of the prevention of forest fires

The distribution of data points is a key component in machine learning. In most cases, one uses min-max normalization to obtain nodes in $[0,1]$ or Z-score normalization for standard normal distributed data. In this paper, we apply transformation ideas in order to design a complete orthonormal system in the $\mathrm{L}_2$ space of functions with the standard normal distribution as integration weight. Subsequently, we are able to apply the explainable ANOVA approximation for this basis and use Z-score transformed data in the method. We demonstrate the applicability of this procedure on the well-known forest fires data set from the UCI machine learning repository. The attribute ranking obtained from the ANOVA approximation provides us with crucial information about which variables in the data set are the most important for the detection of fires.

==> data.csv <==
x1 x2 x3 x4 x5 x6 x7
-5.0 2.8665157186802404e-7 1.0 1.4142135623725218 1.4142135623708014 1.4142135623679342 1.41421356236392
-4.99 3.018964624956766e-7 1.0 1.4142135623724592 1.414213562370551 1.4142135623673706 1.4142135623629182
-4.98 3.17921366177476e-7 1.0 1.4142135623723897 1.4142135623702736 1.4142135623667467 1.414213562361809
-4.97 3.3476450828073823e-7 1.0 1.414213562372313 1.4142135623699668 1.4142135623660563 1.4142135623605816
-4.96 3.524658981901574e-7 1.0 1.414213562372228 1.414213562369627 1.414213562365292 1.4142135623592231
-4.95 3.7106740796710724e-7 1.0 1.4142135623721344 1.4142135623692513 1.4142135623644467 1.4142135623577203
-4.94 3.9061285433961146e-7 1.0 1.4142135623720302 1.4142135623688359 1.4142135623635117 1.4142135623560579
-4.93 4.1114808385644963e-7 1.0 1.4142135623719154 1.4142135623683763 1.4142135623624776 1.4142135623542196
-4.92 4.327210618715327e-7 1.0 1.4142135623717884 1.414213562367868 1.414213562361334 1.4142135623521868
-4.91 4.5538196485894744e-7 1.0 1.414213562371648 1.4142135623673062 1.4142135623600702 1.4142135623499397
-4.9 4.791832766137816e-7 1.0 1.4142135623714926 1.4142135623666852 1.414213562358673 1.4142135623474557
-4.89 5.041798883387294e-7 1.0 1.414213562371321 1.414213562365999 1.414213562357129 1.414213562344711
-4.88 5.30429202949545e-7 1.0 1.4142135623711316 1.414213562365241 1.4142135623554233 1.4142135623416785
-4.87 5.579912432107648e-7 1.0 1.4142135623709222 1.4142135623644037 1.414213562353539 1.4142135623383287
-4.86 5.869287644788557e-7 1.0 1.414213562370691 1.4142135623634786 1.4142135623514582 1.4142135623346292
-4.85 6.173073719972777e-7 1.0 1.4142135623704357 1.4142135623624574 1.4142135623491603 1.4142135623305443
-4.84 6.491956428544832e-7 1.0 1.414213562370154 1.41421356236133 1.4142135623466237 1.4142135623260348
-4.83 6.826652525493415e-7 1.0 1.4142135623698426 1.4142135623600858 1.4142135623438237 1.414213562321057
-4.82 7.177911069411458e-7 1.0 1.4142135623694996 1.4142135623587124 1.414213562340734 1.4142135623155643
-4.81 7.546514791401115e-7 1.0 1.4142135623691205 1.4142135623571974 1.414213562337325 1.4142135623095038
-4.8 7.93328151948991e-7 1.0 1.4142135623687029 1.4142135623555259 1.4142135623335645 1.4142135623028187
-4.79 8.339065659113132e-7 1.0 1.414213562368242 1.4142135623536827 1.4142135623294172 1.4142135622954455
-4.78 8.764759729107396e-7 1.0 1.4142135623677339 1.4142135623516503 1.414213562324844 1.4142135622873153
-4.77 9.211295961542021e-7 1.0 1.4142135623671737 1.4142135623494094 1.4142135623198022 1.4142135622783523
-4.76 9.679647960392224e-7 1.0 1.4142135623665562 1.4142135623469396 1.414213562314245 1.414213562268473
-4.75 1.0170832425715481e-6 1.0 1.4142135623658758 1.4142135623442178 1.4142135623081211 1.4142135622575855
-4.74 1.0685910945551491e-6 1.0 1.4142135623651262 1.4142135623412189 1.4142135623013734 1.41421356224559
-4.73 1.1225991854435513e-6 1.0 1.4142135623643002 1.4142135623379153 1.4142135622939405 1.4142135622323757
-4.72 1.1792232165186434e-6 1.0 1.4142135623633905 1.4142135623342769 1.414213562285754 1.4142135622178218
-4.71 1.2385839573414437e-6 1.0 1.414213562362389 1.4142135623302703 1.4142135622767393 1.414213562201796
-4.7 1.3008074539189174e-6 1.0 1.4142135623612861 1.4142135623258594 1.4142135622668146 1.414213562184152
-4.69 1.3660252445868437e-6 1.0 1.4142135623600725 1.4142135623210041 1.4142135622558907 1.4142135621647314
-4.68 1.4343745844414002e-6 1.0 1.4142135623587366 1.414213562315661 1.4142135622438683 1.4142135621433587
-4.67 1.5059986775978196e-6 1.0 1.414213562357267 1.414213562309782 1.4142135622306404 1.4142135621198426
-4.66 1.5810469189969645e-6 1.0 1.41421356235565 1.4142135623033145 1.414213562216089 1.414213562093973
-4.65 1.6596751443720414e-6 1.0 1.4142135623538716 1.4142135622962015 1.4142135622000842 1.41421356206552
-4.64 1.7420458903183444e-6 1.0 1.414213562351916 1.4142135622883794 1.4142135621824847 1.4142135620342322
-4.63 1.8283286635223384e-6 1.0 1.4142135623497663 1.4142135622797798 1.4142135621631355 1.4142135619998335
-4.62 1.9187002199827496e-6 1.0 1.414213562347403 1.414213562270327 1.4142135621418666 1.4142135619620222
-4.61 2.013344854834287e-6 1.0 1.4142135623448058 1.4142135622599383 1.4142135621184921 1.4142135619204674
-4.6 2.1124547024964357e-6 1.0 1.4142135623419523 1.4142135622485235 1.4142135620928087 1.4142135618748082
-4.59 2.216230048091017e-6 1.0 1.4142135623388172 1.4142135622359835 1.414213562064594 1.4142135618246485
-4.58 2.324879649961975e-6 1.0 1.414213562335374 1.4142135622222103 1.4142135620336043 1.4142135617695557
-4.57 2.4386210737969982e-6 1.0 1.4142135623315928 1.4142135622070855 1.4142135619995735 1.4142135617090563
-4.56 2.5576810394611904e-6 1.0 1.4142135623274412 1.4142135621904797 1.4142135619622105 1.4142135616426332
-4.55 2.68229577965462e-6 1.0 1.4142135623228842 1.4142135621722516 1.4142135619211968 1.4142135615697207
-4.54 2.81271141172601e-6 1.0 1.414213562317883 1.4142135621522463 1.4142135618761853 1.4142135614896998
-4.53 2.9491843228646175e-6 1.0 1.4142135623123953 1.4142135621302954 1.4142135618267953 1.4142135614018954
-4.52 3.0919815689478547e-6 1.0 1.4142135623063747 1.4142135621062137 1.4142135617726117 1.414213561305569
-4.51 3.2413812873777204e-6 1.0 1.4142135622997714 1.4142135620798 1.4142135617131808 1.4142135611999143
-4.5 3.3976731247387093e-6 1.0 1.41421356229253 1.414213562050834 1.4142135616480076 1.4142135610840507
-4.49 3.5611586796102657e-6 1.0 1.4142135622845904 1.4142135620190754 1.4142135615765508 1.4142135609570166
-4.48 3.7321519605337805e-6 1.0 1.414213562275887 1.414213561984262 1.4142135614982203 1.4142135608177622
-4.47 3.910979860299868e-6 1.0 1.414213562266348 1.414213561946107 1.4142135614123716 1.4142135606651423
-4.46 4.097982646611431e-6 1.0 1.414213562255896 1.4142135619042981 1.4142135613183016 1.4142135604979065
-4.45 4.293514469955184e-6 1.0 1.414213562244445 1.4142135618584941 1.414213561215243 1.4142135603146913
-4.44 4.49794388857061e-6 1.0 1.4142135622319023 1.4142135618083236 1.4142135611023592 1.414213560114009
-4.43 4.7116544119041315e-6 1.0 1.4142135622181666 1.4142135617533806 1.4142135609787378 1.4142135598942376
-4.42 4.935045062548493e-6 1.0 1.414213562203127 1.4142135616932234 1.4142135608433837 1.4142135596536083
-4.41 5.1685309572224725e-6 1.0 1.4142135621866638 1.4142135616273697 1.4142135606952129 1.4142135593901932
-4.4 5.4125439076790904e-6 1.0 1.414213562168645 1.4142135615552942 1.414213560533043 1.4142135591018914
-4.39 5.667533041819883e-6 1.0 1.4142135621489276 1.4142135614764249 1.4142135603555865 1.4142135587864133
-4.38 5.933965445625855e-6 1.0 1.4142135621273557 1.4142135613901377 1.4142135601614405 1.414213558441265
-4.37 6.212326826904313e-6 1.0 1.4142135621037597 1.4142135612957538 1.414213559949077 1.4142135580637298
-4.36 6.503122201018119e-6 1.0 1.4142135620779548 1.414213561192534 1.414213559716832 1.4142135576508497
-4.35 6.8068765993190006e-6 1.0 1.4142135620497396 1.4142135610796724 1.414213559462894 1.4142135571994041
-4.34 7.124135801506171e-6 1.0 1.4142135620188947 1.4142135609562934 1.414213559185291 1.4142135567058878
-4.33 7.455467091355139e-6 1.0 1.4142135619851819 1.4142135608214426 1.4142135588818772 1.4142135561664853
-4.32 7.801460038092678e-6 1.0 1.414213561948342 1.4142135606740829 1.4142135585503175 1.414213555577046
-4.31 8.162727302751804e-6 1.0 1.4142135619080927 1.414213560513085 1.4142135581880722 1.4142135549330546
-4.3 8.539905471005582e-6 1.0 1.4142135618641267 1.4142135603372212 1.414213557792379 1.4142135542295997
-4.29 8.93365591281281e-6 1.0 1.4142135618161105 1.4142135601451566 1.4142135573602337 1.4142135534613416
-4.28 9.344665670207863e-6 1.0 1.4142135617636813 1.41421355993544 1.414213556888371 1.4142135526224744
-4.27 9.773648372901622e-6 1.0 1.4142135617064446 1.4142135597064935 1.4142135563732412 1.4142135517066883
-4.26 1.0221345183969444e-5 1.0 1.414213561643972 1.4142135594566028 1.4142135558109874 1.4142135507071256
-4.25 1.0688525774960045e-5 1.0 1.4142135615757976 1.4142135591839053 1.4142135551974182 1.4142135496163362
-4.24 1.1175989332146141e-5 1.0 1.414213561501416 1.414213558886378 1.414213554527982 1.4142135484262273
-4.23 1.1684565594693996e-5 1.0 1.4142135614202773 1.4142135585618236 1.4142135537977343 1.4142135471280093
-4.22 1.2215115925251485e-5 1.0 1.4142135613317854 1.414213558207856 1.4142135530013074 1.4142135457121392
-4.21 1.2768534413731825e-5 1.0 1.4142135612352928 1.4142135578218855 1.4142135521328734 1.4142135441682566
-4.2 1.3345749015902797e-5 1.0 1.4142135611300963 1.4142135574011006 1.4142135511861074 1.414213542485117
-4.19 1.3947722726892486e-5 1.0 1.414213561015434 1.414213556942451 1.4142135501541457 1.4142135406505183
-4.18 1.4575454790888287e-5 1.0 1.4142135608904782 1.4142135564426273 1.414213549029542 1.4142135386512231
-4.17 1.522998194797287e-5 1.0 1.4142135607543311 1.4142135558980393 1.4142135478042197 1.4142135364728718
-4.16 1.5912379719096315e-5 1.0 1.41421356060602 1.4142135553047948 1.414213546469419 1.4142135340998931
-4.15 1.6623763729628482e-5 1.0 1.4142135604444894 1.414213554658672 1.4142135450156432 1.4142135315154027
-4.14 1.7365291073601075e-5 1.0 1.4142135602685952 1.4142135539550962 1.4142135434325973 1.414213528701099
-4.13 1.8138161718139756e-5 1.0 1.4142135600770982 1.4142135531891078 1.4142135417091235 1.4142135256371458
-4.12 1.8943619950528845e-5 1.0 1.4142135598686547 1.4142135523553336 1.414213539833132 1.4142135223020498
-4.11 1.9782955868241636e-5 1.0 1.4142135596418095 1.4142135514479528 1.414213537791525 1.4142135186725262
-4.1 2.0657506912546975e-5 1.0 1.4142135593949863 1.41421355046066 1.414213535570116 1.4142135147233545
-4.09 2.1568659448190086e-5 1.0 1.4142135591264782 1.4142135493866272 1.4142135331535426 1.414213510427224
-4.08 2.2517850388537042e-5 1.0 1.4142135588344371 1.4142135482184626 1.4142135305251722 1.4142135057545657
-4.07 2.3506568868569833e-5 1.0 1.4142135585168625 1.4142135469481645 1.4142135276670011 1.4142135006733727
-4.06 2.4536357966398192e-5 1.0 1.4142135581715896 1.4142135455670728 1.414213524559545 1.4142134951490062
-4.05 2.560881647406532e-5 1.0 1.414213557796276 1.4142135440658181 1.414213521181722 1.4142134891439875
-4.04 2.672560071947938e-5 1.0 1.4142135573883874 1.4142135424342643 1.4142135175107258 1.4142134826177721
-4.03 2.7888426440580982e-5 1.0 1.4142135569451835 1.4142135406614487 1.4142135135218907 1.4142134755265099
-4.02 2.90990707119132e-5 1.0 1.4142135564637006 1.414213538735517 1.4142135091885446 1.4142134678227833
-4.01 3.0359373926591715e-5 1.0 1.4142135559407347 1.4142135366436535 1.4142135044818518 1.41421345945533
-4.0 3.167124183311998e-5 1.0 1.4142135553728228 1.4142135343720061 1.414213499370645 1.4142134503687402
-3.99 3.3036647629380855e-5 1.0 1.4142135547562227 1.414213531905605 1.4142134938212425 1.414213440503136
-3.98 3.4457634115026003e-5 1.0 1.4142135540868905 1.4142135292282765 1.4142134877972534 1.4142134297938218
-3.97 3.5936315902873606e-5 1.0 1.4142135533604587 1.4142135263225495 1.414213481259368 1.4142134181709147
-3.96 3.747488169109081e-5 1.0 1.4142135525722104 1.4142135231695558 1.414213474165132 1.41421340555894
-3.95 3.907559659777071e-5 1.0 1.4142135517170518 1.4142135197489216 1.4142134664687052 1.4142133918764035
-3.94 4.074080455856999e-5 1.0 1.4142135507894846 1.4142135160386529 1.414213458120601 1.4142133770353293
-3.93 4.247293078873948e-5 1.0 1.4142135497835742 1.4142135120150112 1.4142134490674074 1.4142133609407634
-3.92 4.4274484312045725e-5 1.0 1.4142135486929164 1.4142135076523807 1.4142134392514887 1.4142133434902417
-3.91 4.61480605561948e-5 1.0 1.4142135475106024 1.4142135029231246 1.4142134286106627 1.414213324573218
-3.9 4.8096344017589665e-5 1.0 1.4142135462291796 1.4142134977974332 1.4142134170778573 1.4142133040704536
-3.89 5.012211099619801e-5 1.0 1.414213544840611 1.414213492243159 1.4142134045807406 1.4142132818533577
-3.88 5.222823240180752e-5 1.0 1.4142135433362313 1.4142134862256406 1.4142133910413242 1.4142132577832849
-3.87 5.441767663372232e-5 1.0 1.4142135417066997 1.4142134797075134 1.4142133763755387 1.414213231710778
-3.86 5.6693512534233825e-5 1.0 1.4142135399419484 1.4142134726485087 1.4142133604927785 1.4142132034747612
-3.85 5.905891241891892e-5 1.0 1.41421353803113 1.4142134650052354 1.4142133432954138 1.4142131729016694
-3.84 6.151715518326606e-5 1.0 1.414213535962558 1.4142134567309477 1.414213324678267 1.4142131398045212
-3.83 6.407162948884881e-5 1.0 1.4142135337236454 1.4142134477752974 1.4142133045280547 1.414213103981923
-3.82 6.672583702965751e-5 1.0 1.4142135313008377 1.4142134380840665 1.4142132827227862 1.414213065217003
-3.81 6.948339587986574e-5 1.0 1.4142135286795414 1.4142134275988825 1.4142132591311227 1.4142130232762702
-3.8 7.234804392514116e-5 1.0 1.414213525844049 1.414213416256912 1.4142132336116906 1.4142129779083934
-3.79 7.532364237866629e-5 1.0 1.4142135227774546 1.4142134039905359 1.4142132060123451 1.4142129288428935
-3.78 7.841417938359019e-5 1.0 1.4142135194615701 1.4142133907269978 1.4142131761693857 1.4142128757887469
-3.77 8.162377370268814e-5 1.0 1.4142135158768283 1.4142133763880311 1.4142131439067125 1.414212818432888
-3.76 8.495667849800492e-5 1.0 1.4142135120021855 1.4142133608894598 1.4142131090349292 1.4142127564386116
-3.75 8.841728520081471e-5 1.0 1.4142135078150129 1.41421334414077 1.4142130713503793 1.414212689443862
-3.74 9.201012747411808e-5 1.0 1.4142135032909835 1.4142133260446532 1.4142130306341196 1.4142126170594067
-3.73 9.573988526889732e-5 1.0 1.4142134984039496 1.4142133064965188 1.41421298665082 1.4142125388668823
-3.72 9.961138897590649e-5 1.0 1.4142134931258126 1.4142132853839713 1.414212939147592 1.4142124544167083
-3.71 0.00010362962367405082 1.0 1.414213487426383 1.4142132625862542 1.414212887852733 1.4142123632258587
-3.7 0.00010779973347740945 1.0 1.4142134812732325 1.4142132379736547 1.4142128324743888 1.414212264775482
-3.69 0.00011212702598223379 1.0 1.4142134746315356 1.414213211406868 1.4142127726991245 1.4142121585083598
-3.68 0.00011661697681536465 1.0 1.414213467463898 1.4142131827363191 1.4142127081903968 1.414212043826195
-3.67 0.00012127523428534515 1.0 1.4142134597301779 1.414213151801441 1.4142126385869291 1.4142119200867167
-3.66 0.00012610762413850507 1.0 1.414213451387292 1.4142131184298998 1.4142125635009712 1.4142117866005928
-3.65 0.000131120154420461 1.0 1.4142134423890098 1.4142130824367738 1.4142124825164484 1.4142116426281355
-3.64 0.00013631902044580757 1.0 1.4142134326857339 1.4142130436236733 1.414212395186985 1.414211487375788
-3.63 0.00014171060987583362 1.0 1.4142134222242657 1.4142130017778054 1.4142123010337975 1.4142113199923807
-3.62 0.00014730150790748242 1.0 1.4142134109475573 1.4142129566709758 1.4142121995434482 1.4142111395651367
-3.61 0.00015309850257377855 1.0 1.4142133987944432 1.4142129080585248 1.4142120901654538 1.414210945115419
-3.6 0.00015910859015755285 1.0 1.4142133856993588 1.414212855678194 1.4142119723097335 1.4142107355941975
-3.59 0.0001653389807201311 1.0 1.4142133715920384 1.4142127992489202 1.4142118453438945 1.4142105098772189
-3.58 0.00017179710374592982 1.0 1.4142133563971933 1.414212738469548 1.414211708590339 1.4142102667598664
-3.57 0.000178490613904847 1.0 1.4142133400341694 1.4142126730174627 1.4142115613231843 1.4142100049516837
-3.56 0.0001854273969332798 1.0 1.414213322416584 1.4142126025471327 1.414211402764985 1.4142097230705482
-3.55 0.00019261557563565734 1.0 1.4142133034519375 1.4142125266885592 1.4142112320832447 1.4142094196364683
-3.54 0.00020006351600732053 1.0 1.4142132830412004 1.4142124450456264 1.414211048386704 1.4142090930649855
-3.53 0.0002077798334806369 1.0 1.414213261078376 1.4142123571943466 1.4142108507213924 1.414208741660155
-3.52 0.0002157733992947386 1.0 1.4142132374500327 1.4142122626809945 1.4142106380664285 1.4142083636070815
-3.51 0.00022405334699110435 1.0 1.4142132120348085 1.4142121610201226 1.414210409329558 1.4142079569639825
-3.5 0.0002326290790355401 1.0 1.414213184702884 1.4142120516924528 1.4142101633424062 1.4142075196537534
-3.49 0.0002415102735678354 1.0 1.4142131553154214 1.414211934142634 1.4142098988554366 1.4142070494550005
-3.48 0.0002507068912805388 1.0 1.414213123723969 1.4142118077768624 1.4142096145325918 1.4142065439925178
-3.47 0.00026022918242746274 1.0 1.41421308976983 1.4142116719603497 1.4142093089456025 1.4142060007271675
-3.46 0.0002700876939634722 1.0 1.4142130532833896 1.4142115260146393 1.414208980567944 1.4142054169451364
-3.45 0.0002802932768161681 1.0 1.414213014083403 1.4142113692147524 1.4142086277684183 1.4142047897465266
-3.44 0.0002908570932907417 1.0 1.4142129719762384 1.4142112007861614 1.4142082488043426 1.4142041160332468
-3.43 0.00030179062460861106 1.0 1.4142129267550727 1.4142110199015763 1.4142078418143205 1.414203392496162
-3.42 0.00031310567858122695 1.0 1.4142128781990404 1.4142108256775379 1.4142074048105733 1.414202615601457
-3.41 0.0003248143974188822 1.0 1.4142128260723295 1.414210617170799 1.4142069356708038 1.4142017815761776
-3.4 0.0003369292656768552 1.0 1.4142127701232228 1.4142103933744934 1.41420643212957 1.4142008863928905
-3.39 0.00034946311833794486 1.0 1.4142127100830817 1.4142101532140685 1.4142058917691374 1.4141999257534248
-3.38 0.0003624291490330611 1.0 1.4142126456652684 1.4142098955429765 1.4142053120097848 1.4141988950716358
-3.37 0.00037584091840009437 1.0 1.414212576564005 1.414209619138109 1.4142046900995304 1.414197789455141
-3.36 0.0003897123625820065 1.0 1.4142125024531638 1.4142093226949581 1.414204023103245 1.4141966036859677
-3.35 0.00040405780186403284 1.0 1.4142124229849855 1.414209004822492 1.4142033078911231 1.414195332200058
-3.34 0.000418891949450384 1.0 1.4142123377887235 1.414208664037729 1.414202541126474 1.4141939690655625
-3.33 0.00043422992038166797 1.0 1.4142122464692068 1.4142082987599913 1.4142017192527947 1.4141925079598612
-3.32 0.0004500872405921452 1.0 1.414212148605321 1.4142079073048248 1.414200838480087 1.4141909421452405
-3.31 0.00046647985610753784 1.0 1.4142120437483972 1.4142074878775643 1.4141998947703813 1.4141892644431555
-3.3 0.0004834241423837815 1.0 1.414211931420512 1.414207038566524 1.4141988838224167 1.4141874672069992
-3.29 0.0005009369137857211 1.0 1.4142118111126865 1.4142065573357978 1.4141978010554408 1.414185542293302
-3.28 0.0005190354332069713 1.0 1.414211682282983 1.4142060420176452 1.4141966415920788 1.4141834810312777
-3.27 0.0005377374218297204 1.0 1.4142115443544918 1.4142054903044405 1.4141954002402195 1.4141812741906248
-3.26 0.0005570610690246447 1.0 1.4142113967132044 1.414204899740165 1.4141940714738752 1.4141789119474988
-3.25 0.0005770250423907664 1.0 1.4142112387057664 1.414204267711416 1.4141926494129515 1.414176383848553
-3.24 0.0005976484979344221 1.0 1.4142110696371017 1.4142035914379094 1.4141911278018804 1.4141736787729524
-3.23 0.0006189510903868434 1.0 1.4142108887679063 1.4142028679624485 1.4141894999870488 1.4141707848922525
-3.22 0.0006409529836600703 1.0 1.414210695311998 1.4142020941403313 1.4141877588929694 1.414167689628037
-3.21 0.0006636748614399779 1.0 1.4142104884335227 1.4142012666281687 1.4141858969971217 1.4141643796071974
-3.2 0.0006871379379158604 1.0 1.4142102672440033 1.4142003818720839 1.4141839063034018 1.4141608406147348
-3.19 0.000711363968645351 1.0 1.4142100307992267 1.4141994360952592 1.414181778314107 1.41415705754396
-3.18 0.0007363752615539565 1.0 1.4142097780959588 1.4141984252848019 1.4141795040003822 1.4141530143439625
-3.17 0.0007621946880672636 1.0 1.4142095080684822 1.4141973451778895 1.4141770737710546 1.414148693964207
-3.16 0.000788845694375595 1.0 1.4142092195849447 1.4141961912471652 1.4141744774397715 1.4141440782961223
-3.15 0.000816352312828561 1.0 1.4142089114435084 1.4141949586853393 1.414171704190361 1.4141391481115273
-3.14 0.0008447391734586196 1.0 1.4142085823682944 1.4141936423889652 1.4141687425403267 1.4141338829977435
-3.13 0.0008740315156315903 1.0 1.4142082310051078 1.4141922369413422 1.414165580302389 1.414128261289231
-3.12 0.0009042551998223458 1.0 1.4142078559169355 1.4141907365945092 1.414162204543971 1.4141222599955794
-3.11 0.0009354367195141267 1.0 1.4142074555792068 1.4141891352502811 1.414158601544539 1.4141158547256787
-3.1 0.000967603213218371 1.0 1.4142070283747985 1.4141874264402854 1.4141547567506871 1.4141090196078872
-3.09 0.0010007824766140039 1.0 1.4142065725887845 1.4141856033049465 1.4141506547288636 1.4141017272060044
-3.08 0.0010350029748028566 1.0 1.4142060864029047 1.4141836585713743 1.4141462791156247 1.4140939484308548
-3.07 0.0010702938546789387 1.0 1.4142055678897505 1.4141815845301018 1.4141416125653024 1.4140856524472714
-3.06 0.001106684957409232 1.0 1.4142050150066456 1.4141793730106158 1.414136636694961 1.4140768065762694
-3.05 0.001144206831022676 1.0 1.414204425589214 1.414177015355631 1.4141313320265232 1.4140673761921814
-3.04 0.0011828907431044033 1.0 1.4142037973446189 1.4141745023940433 1.414125677925927 1.4140573246145278
-3.03 0.00122276869359228 1.0 1.4142031278444531 1.4141718244125054 1.4141196525391864 1.4140466129943778
-3.02 0.001263873427672313 1.0 1.414202414517274 1.4141689711255614 1.4141132327252075 1.414035200194953
-3.01 0.0013062384487694811 1.0 1.4142016546407576 1.4141659316442723 1.414106393985217 1.4140230426662104
-3.0 0.0013498980316301035 1.0 1.4142008453334611 1.4141626944432704 1.4140991103886518 1.4140100943131395
-2.99 0.0013948872354922481 1.0 1.4141999835461736 1.4141592473261677 1.4140913544953502 1.4139963063574914
-2.98 0.0014412419173400193 1.0 1.4141990660528359 1.4141555773892456 1.4140830972738805 1.413981627192648
-2.97 0.0014889987452374465 1.0 1.4141980894410149 1.4141516709833528 1.4140743080158393 1.4139660022313334
-2.96 0.001538195211738036 1.0 1.4141970501019063 1.414147513673933 1.4140649542459431 1.4139493737458548
-2.95 0.0015888696473648767 1.0 1.4141959442198528 1.4141430901990966 1.4140550016277285 1.4139316807005482
-2.94 0.0016410612341570263 1.0 1.414194767761348 1.4141383844256594 1.414044413864676 1.4139128585760965
-2.93 0.0016948100192772375 1.0 1.4141935164635138 1.414133379303055 1.4140331525965593 1.413892839185373
-2.92 0.0017501569286760832 1.0 1.4141921858220212 1.4141280568150345 1.4140211772908189 1.4138715504804509
-2.91 0.0018071437808064306 1.0 1.414190771078435 1.4141223979290576 1.4140084451287505 1.4138489163504118
-2.9 0.001865813300384045 1.0 1.4141892672069556 1.4141163825432832 1.4139949108862897 1.4138248564095657
-2.89 0.0019262091321878838 1.0 1.4141876689005366 1.4141099894310514 1.413980526809176 1.4137992857756898
-2.88 0.0019883758548943087 1.0 1.4141859705563493 1.4141031961827641 1.4139652424822557 1.413772114837877
-2.87 0.0020523589949397736 1.0 1.4141841662605674 1.4140959791450503 1.4139490046926926 1.4137432490135717
-2.86 0.0021182050404046082 1.0 1.4141822497724466 1.4140883133571072 1.413931757286836 1.4137125884943589
-2.85 0.0021859614549132322 1.0 1.4141802145076685 1.414080172484108 1.413913441020495 1.4136800279800534
-2.84 0.0022556766915423077 1.0 1.4141780535209214 1.4140715287475525 1.4138939934023529 1.413645456400633
-2.83 0.002327400206731556 1.0 1.4141757594876847 1.4140623528524472 1.4138733485302548 1.4136087566255342
-2.82 0.002401182474189245 1.0 1.4141733246851893 1.4140526139111849 1.41385143692009 1.4135698051598182
-2.81 0.0024770749987858554 1.0 1.414170740972519 1.4140422793639948 1.413828185326979 1.413528471826707
-2.8 0.002555130330427924 1.0 1.4141679997698218 1.4140313148958397 1.4138035165584726 1.4134846194359643
-2.79 0.002635402077904969 1.0 1.4141650920365951 1.4140196843496105 1.4137773492794616 1.413438103437589
-2.78 0.0027179449227012764 1.0 1.4141620082490107 1.4140073496354937 1.4137495978084775 1.4133887715602724
-2.77 0.0028028146327650494 1.0 1.4141587383762446 1.4139942706363529 1.4137201719050714 1.4133364634340526
-2.76 0.00289006807622616 1.0 1.4141552718557704 1.4139804051089897 1.4136889765479344 1.4132810101965885
-2.75 0.0029797632350545555 1.0 1.4141515975675847 1.4139657085811204 1.4136559117034266 1.4132222340824594
-2.74 0.0030719592186504996 1.0 1.4141477038073171 1.413950134243923 1.4136208720841619 1.4131599479948784
-2.73 0.0031667162773578172 1.0 1.4141435782581924 1.4139336328399859 1.4135837468972952 1.413093955059201
-2.72 0.0032640958158913214 1.0 1.4141392079617985 1.4139161525464987 1.413544419582146 1.413024048157583
-2.71 0.0033641604066692032 1.0 1.4141345792876183 1.4138976388535158 1.413502767536785 1.4129500094441383
-2.7 0.003466973803040674 1.0 1.4141296779012853 1.4138780344371178 1.413458661833197 1.4128716098399288
-2.69 0.0035726009523997515 1.0 1.4141244887315132 1.4138572790272985 1.4134119669206309 1.4127886085070989
-2.68 0.0036811080091749826 1.0 1.414118995935658 1.4138353092703912 1.4133625403167374 1.4127007523014636
-2.67 0.003792562347685491 1.0 1.4141131828638642 1.4138120585858525 1.4133102322860789 1.4126077752028334
-2.66 0.0039070325748527535 1.0 1.4141070320217481 1.4137874570172144 1.4132548855055997 1.4125093977223528
-2.65 0.004024588542758334 1.0 1.4141005250315661 1.413761431077009 1.4131963347166245 1.4124053262861183
-2.64 0.0041453013610360245 1.0 1.4140936425918245 1.4137339035854697 1.4131344063629534 1.4122952525943173
-2.63 0.004269243409089352 1.0 1.414086364435271 1.4137047935028064 1.4130689182146068 1.4121788529551296
-2.62 0.004396488348121341 1.0 1.4140786692852256 1.4136740157548522 1.4129996789767716 1.4120557875926159
-2.61 0.004527111132967332 1.0 1.4140705348101872 1.413641481051866 1.4129264878834868 1.4119256999278045
-2.6 0.004661188023718732 1.0 1.414061937576672 1.4136070957002838 1.412849134275603 1.4117882158321793
-2.59 0.004798796597126176 1.0 1.4140528530002197 1.4135707614071975 1.4127673971625405 1.4116429428527653
-2.58 0.004940015757770644 1.0 1.4140432552945172 1.4135323750773423 1.412681044767367 1.4114894694079905
-2.57 0.005084925748991054 1.0 1.4140331174185794 1.4134918286023659 1.4125898340547032 1.4113273639535076
-2.56 0.005233608163555781 1.0 1.4140224110219297 1.4134490086421554 1.412493510240968 1.4111561741171361
-2.55 0.005386145954066668 1.0 1.414011106387721 1.4134037963979866 1.4123918062864589 1.410975425802099
-2.54 0.005542623443082595 1.0 1.4139991723737375 1.4133560673772638 1.4122844423687648 1.4107846222577038
-2.53 0.005703126332950725 1.0 1.4139865763512152 1.4133056911496118 1.4121711253370037 1.4105832431166305
-2.52 0.005867741715332553 1.0 1.4139732841414212 1.41325253109408 1.4120515481463691 1.4103707433979793
-2.51 0.006036558080412646 1.0 1.4139592599499256 1.413196444137215 1.411925389272468 1.4101465524752321
-2.5 0.006209665325776159 1.0 1.4139444662985063 1.4131372804817584 1.4117923121049354 1.409910073008286
-2.49 0.00638715476494317 1.0 1.4139288639546215 1.4130748833257203 1.4116519643197996 1.4096606798387201
-2.48 0.006569119135546753 1.0 1.4139124118583823 1.4130090885715805 1.411503977230076 1.4093977188474576
-2.47 0.006755652607140672 1.0 1.4138950670469639 1.4129397245253654 1.4113479651140697 1.4091205057740033
-2.46 0.006946850788624337 1.0 1.4138767845763862 1.4128666115853497 1.411183524520862 1.4088283249964388
-2.45 0.007142810735271399 1.0 1.4138575174405994 1.4127895619201278 1.41101023355246 1.4085204282713712
-2.44 0.007343630955348346 1.0 1.4138372164878046 1.4127083791358037 1.4108276511220965 1.408196033433052
-2.43 0.007549411416309215 1.0 1.4138158303339468 1.4126228579320408 1.4106353161881608 1.4078543230508986
-2.42 0.007760253550553653 1.0 1.413793305273306 1.4125327837467236 1.4104327469632543 1.407494443044669
-2.41 0.007976260260733725 1.0 1.413769585186125 1.4124379323889709 1.4102194400978723 1.4071155012565726
-2.4 0.008197535924596155 1.0 1.4137446114431993 1.4123380696602517 1.409994869838213 1.4067165659796248
-2.39 0.008424186399345723 1.0 1.413718322807368 1.4122329509633553 1.409758487157635 1.4062966644415837
-2.38 0.008656319025516557 1.0 1.4136906553318298 1.4121223208989566 1.4095097188612855 1.4058547812438487
-2.37 0.008894042630336774 1.0 1.413661542255222 1.4120059128495415 1.4092479666634437 1.4053898567547396
-2.36 0.009137467530572652 1.0 1.4136309138933911 1.4118834485504397 1.408972606237129 1.4049007854566185
-2.35 0.009386705534838558 1.0 1.4135986975277905 1.4117546376477286 1.408682986235552 1.4043864142463716
-2.34 0.009641869945358317 1.0 1.4135648172904343 1.4116191772427715 1.4083784272849915 1.4038455406888193
-2.33 0.009903075559164254 1.0 1.4135291940453423 1.4114767514231594 1.4080582209487111 1.4032769112226875
-2.32 0.010170438668719695 1.0 1.4134917452664135 1.4113270307798276 1.4077216286615521 1.4026792193188395
-2.31 0.010444077061951107 1.0 1.413452384911657 1.4111696719101332 1.4073678806348575 1.4020511035905392
-2.3 0.010724110021675837 1.0 1.4134110232937211 1.411004316906677 1.4069961747314161 1.4013911458555963
-2.29 0.011010658324411393 1.0 1.4133675669466554 1.4108305928316667 1.4066056753101475 1.4006978691503387
-2.28 0.011303844238552796 1.0 1.413321918488844 1.4106481111766251 1.4061955120402765 1.3999697356954333
-2.27 0.01160379152190355 1.0 1.4132739764820497 1.4104564673072593 1.4057647786847878 1.399205144813701
-2.26 0.011910625418547094 1.0 1.4132236352865117 1.410255239893313 1.4053125318529862 1.398402430800161
-2.25 0.012224472655044727 1.0 1.4131707849120365 1.410043990323239 1.4048377897220383 1.3975598607446686
-2.24 0.012545461435946592 1.0 1.4131153108650303 1.4098222621035392 1.4043395307274076 1.3966756323076384
-2.23 0.012873721438602048 1.0 1.4130570939914167 1.4095895802426364 1.4038166922221533 1.3957478714494724
-2.22 0.01320938380725628 1.0 1.4129960103153911 1.409345450619152 1.4032681691051165 1.39477463011447
-2.21 0.013552581146419995 1.0 1.4129319308739614 1.4090893593344835 1.4026928124180662 1.3937538838701413
-2.2 0.01390344751349859 1.0 1.4128647215472308 1.4088207720495916 1.402089427911955 1.3926835295030284
-2.19 0.014262118410668878 1.0 1.4127942428843772 1.408539133305922 1.4014567745824817 1.3915613825722963
-2.18 0.014628730775989252 1.0 1.4127203499252943 1.4082438658304153 1.4007935631752497 1.3903851749225695
-2.17 0.015003422973732194 1.0 1.4126428920178506 1.407934369824563 1.4000984546608635 1.389152552157672
-2.16 0.015386334783925482 1.0 1.4125617126307406 1.407610022237511 1.399370058680408 1.3878610710771617
-2.15 0.01577760739109052 1.0 1.4124766491618912 1.407270176023219 1.3986069319618206 1.3865081970777644
-2.14 0.01617738337216612 1.0 1.4123875327424058 1.406914159381713 1.397807576707773 1.3850913015220634
-2.13 0.016585806683605042 1.0 1.4122941880360182 1.406541274984505 1.3969704389557658 1.3836076590770645
-2.12 0.017003022647632815 1.0 1.4121964330340442 1.4061507991842657 1.3960939069112472 1.38205444502551
-2.11 0.01742917793765708 1.0 1.4120940788458152 1.4057419812088798 1.3951763092546698 1.3804287325531255
-2.1 0.017864420562816563 1.0 1.4119869294845908 1.4053140423400414 1.39421591342352 1.3787274900152728
-2.09 0.018308899851658955 1.0 1.4118747816489443 1.4048661750765756 1.3932109238704684 1.3769475781868101
-2.08 0.01876276643493774 1.0 1.4117574244996298 1.404397542282714 1.392159480298926 1.3750857474992988
-2.07 0.019226172227517324 1.0 1.4116346394319352 1.4039072763215863 1.3910596558774133 1.3731386352700508
-2.06 0.019699270409376912 1.0 1.4115061998435414 1.4033944781742314 1.3899094554343023 1.3711027629278907
-2.05 0.020182215405704418 1.0 1.4113718708979073 1.4028582165444674 1.3887068136346328 1.3689745332408925
-2.04 0.020675162866070074 1.0 1.4112314092832114 1.4022975269500118 1.3874495931408626 1.3667502275517778
-2.03 0.021178269642672276 1.0 1.411084562966883 1.401711410800278 1.3861355827595776 1.3644260030270803
-2.02 0.02169169376764679 1.0 1.4109310709457694 1.401098834461332 1.3847624955763522 1.3619978899266498
-2.01 0.022215594429431496 1.0 1.410770662991989 1.4004587283085372 1.3833279670811405 1.3594617889005378
-2.0 0.02275013194817921 1.0 1.4106030593945256 1.3997899857674647 1.38182955328676 1.3568134683208033
-1.99 0.02329546775021185 1.0 1.4104279706966394 1.3990914623437094 1.3802647288432266 1.3540485616562976
-1.98 0.02385176434150854 1.0 1.4102450974291603 1.3983619746423002 1.3786308851509097 1.3511625648990297
-1.97 0.024419185280222577 1.0 1.4100541298397549 1.3976002993774557 1.376925328475686 1.3481508340512711
-1.96 0.024997895148220428 1.0 1.4098547476182597 1.3968051723735002 1.3751452780694955 1.345008582683151
-1.95 0.025588059521638618 1.0 1.4096466196181827 1.395975287557811 1.3732878642999389 1.3417308795710963
-1.94 0.026189844940452678 1.0 1.4094294035744872 1.3951092959467466 1.3713501267927912 1.3383126464281039
-1.93 0.026803418877054952 1.0 1.4092027458177838 1.3942058046255608 1.3693290125915654 1.3347486557374892
-1.92 0.027428949703836858 1.0 1.40896628098506 1.393263375723392 1.3672213743385098 1.3310335287024218
-1.91 0.02806660665977251 1.0 1.4087196317270998 1.392280525384481 1.3650239684817123 1.3271617333242736
-1.9 0.028716559816001797 1.0 1.4084624084127415 1.3912557227368536 1.362733453513236 1.3231275826235058
-1.89 0.029378980040409453 1.0 1.4081942088301502 1.390187388859783 1.3603463882435327 1.3189252330175847
-1.88 0.03005403896119979 1.0 1.4079146178852782 1.389073895751426 1.357859230117652 1.314548682871162
-1.87 0.03074190892946599 1.0 1.4076232072977113 1.3879135652981152 1.3552683335790885 1.3099917712345481
-1.86 0.031442762980752714 1.0 1.4073195352941026 1.3867046682468775 1.352569948487425 1.3052481767873068
-1.85 0.032156774795613685 1.0 1.4070031462994128 1.3854454231828324 1.3497602185962478 1.3003114170046224
-1.84 0.03288411865916385 1.0 1.4066735706261897 1.3841339955132284 1.346835180098161 1.2951748475649276
-1.83 0.03362496941962834 1.0 1.4063303241621308 1.382768496459959 1.3437907602440557 1.289831662018131
-1.82 0.03437950244589 1.0 1.4059729080561867 1.3813469820625062 1.3406227760441587 1.2842748917346547
-1.81 0.0351478935840388 1.0 1.405600808403483 1.3798674521933543 1.3373269330587316 1.278497406156367
-1.8 0.035930319112925824 1.0 1.4052134959293427 1.378327849588026 1.3338988242866738 1.2724919133713861
-1.79 0.036726955698726305 1.0 1.4048104256727159 1.376726058891991 1.330333929160651 1.266250961035626
-1.78 0.0375379803485168 1.0 1.4043910366693326 1.3750599057268107 1.326627612657756 1.2597669376648488
-1.77 0.03836357036287125 1.0 1.4039547516349131 1.3733271557779898 1.322775124535097 1.2530320743219017
-1.76 0.03920390328748263 1.0 1.4035009766487834 1.3715255139071199 1.3187715987001072 1.2460384467247012
-1.75 0.040059156863817114 1.0 1.4030291008382603 1.3696526232910098 1.3146120527257594 1.238777977801423
-1.74 0.04092950897880737 1.0 1.4025384960641882 1.3677060645906218 1.3102913875212845 1.2312424407202518
-1.73 0.041815137613594955 1.0 1.4020285166080246 1.365683355152739 1.3058043871693823 1.2234234624218872
-1.72 0.042716220791328974 1.0 1.4014984988608856 1.3635819482474216 1.3011457189413356 1.215312527683878
-1.71 0.04363293652403194 1.0 1.4009477610149854 1.3613992323444217 1.2963099335018358 1.206900983746663
-1.7 0.04456546275854306 1.0 1.4003756027579142 1.3591325304318482 1.2912914653157332 1.198180045531993
-1.69 0.045513977321549826 1.0 1.3997813049702197 1.3567790993805042 1.2860846332693399 1.189140801485173
-1.68 0.046478657863720074 1.0 1.3991641294267747 1.3543361293574359 1.2806836415193015 1.1797742200732722
-1.67 0.04745968180294735 1.0 1.3985233185024273 1.3518007432923573 1.2750825805824533 1.170071156972112
-1.66 0.04845722626672283 1.0 1.3978580948824515 1.3491699964007446 1.269275428680465 1.1600223629754527
-1.65 0.0494714680336481 1.0 1.397167661278331 1.346440875767511 1.2632560533534565 1.149618492660338
-1.64 0.050502583474103746 1.0 1.396451200149426 1.3436102999953052 1.2570182133571262 1.138850113843024
-1.63 0.05155074849008939 1.0 1.3957078734310913 1.3406751189215929 1.2505555608583019 1.1277077178603037
-1.62 0.05261613845425206 1.0 1.3949368222698335 1.3376321134088078 1.2438616439441437 1.1161817307113235
-1.61 0.05369892814811972 1.0 1.3941371667661042 1.3344779952119794 1.2369299094605632 1.1042625250951823
-1.6 0.054799291699557995 1.0 1.3933080057253544 1.3312094069283573 1.2297537061957131 1.091940433379679
-1.59 0.05591740251946942 1.0 1.392448416417984 1.32782292203368 1.2223262884246755 1.079205761536512
-1.58 0.05705343323775425 1.0 1.39155745434884 1.3243150450098378 1.2146408198317316 1.066048804078064
-1.57 0.058207555638553066 1.0 1.3906341530369317 1.3206822115687993 1.2066903778268083 1.0524598600305608
-1.56 0.05937994059479307 1.0 1.3896775238060517 1.3169207889777697 1.19846795827288 1.0384292499778964
-1.55 0.06057075800205902 1.0 1.3886865555870023 1.3130270764906586 1.1899664806412598 1.0239473342097551
-1.54 0.06178017671181191 1.0 1.3876602147321464 1.3089973058910267 1.1811787936118179 1.009004532006799
-1.53 0.06300836446397845 1.0 1.3865974448430134 1.304827642151774 1.17209768113523 0.9935913420946328
-1.52 0.06425548781893586 1.0 1.3854971666117089 1.3005141842169177 1.1627158689743753 0.9776983642969865
-1.51 0.0655217120889165 1.0 1.3843582776768903 1.2960529659108877 1.1530260317419712 0.9613163224170487
-1.5 0.06680720126885809 1.0 1.3831796524950801 1.2914399569808328 1.1430208004514362 0.9444360883741448
-1.49 0.06811211796672545 1.0 1.3819601422281083 1.286671064277501 1.132692770597832 0.9270487076209473
-1.48 0.06943662333333173 1.0 1.3806985746474831 1.2817421330803012 1.122034510785504 0.9091454258641051
-1.47 0.07078087699168556 1.0 1.3793937540565002 1.276648948572208 1.1110385719187723 0.8907177171086451
-1.46 0.0721450369658938 1.0 1.3780444612309153 1.2713872374701911 1.099697496971653 0.8717573130435871
-1.45 0.07352925960964835 1.0 1.3766494533790121 1.2659526698168835 1.0880038313521645 0.8522562337830406
-1.44 0.07493369953432705 1.0 1.3752074641219052 1.2603408609392017 1.0759501338762403 0.8322068199735194
-1.43 0.07635850953673912 1.0 1.3737172034949308 1.2545473735796346 1.0635289883656782 0.8116017662743317
-1.42 0.07780384052654643 1.0 1.372177357970979 1.2485677202058947 1.0507330158838364 0.7904341562136591
-1.41 0.07926984145339244 1.0 1.3705865905066326 1.2423973655045872 1.037554887622004 0.7686974984183337
-1.4 0.08075665923377107 1.0 1.368943540611976 1.2360317290645155 1.02398733844846 0.7463857642103132
-1.39 0.08226443867766897 1.0 1.3672468244449494 1.229466188255157 1.0100231811312324 0.7234934265574513
-1.38 0.0837933224150143 1.0 1.3654950349311177 1.222696081305778 0.995655321244447 0.7000155003603608
-1.37 0.08534345082196698 1.0 1.3636867419097285 1.215716710590534 0.980876772766911 0.6759475840509178
-1.36 0.08691496194708503 1.0 1.3618204923069333 1.2085233461247924 0.9656806743802198 0.6512859024713108
-1.35 0.08850799143740201 1.0 1.3598948103370412 1.2011112292777641 0.9500603064721965 0.6260273509954614
-1.34 0.09012267246445249 1.0 1.3579081977326728 1.1934755767063638 0.9340091088498379 0.6001695408470811
-1.33 0.09175913565028082 1.0 1.3558591340046753 1.185611584515034 0.9175206991642151 0.573710845560714
-1.32 0.09341750899347179 1.0 1.3537460767326537 1.1775144326460492 0.9005888920478605 0.546650448523659
-1.31 0.09509791779523902 1.0 1.351567461886963 1.1691792895045927 0.8832077189631737 0.5189883915278813
-1.3 0.09680048458561036 1.0 1.349321704182997 1.1606013168226137 0.8653714487581766 0.4907256242517088
-1.29 0.09852532904974787 1.0 1.3470071974685929 1.1517756747652113 0.84707460892365 0.46186405458145086
-1.28 0.10027256795444212 1.0 1.3446223151453618 1.1426975272829478 0.8283120075431967 0.4324065996729547
-1.27 0.10204231507481915 1.0 1.342165410624733 1.1333620477131754 0.8090787559251745 0.40235723764264597
-1.26 0.1038346811213004 1.0 1.339634817819484 1.1237644246330685 0.7893702919026602 0.371721059766711
-1.25 0.1056497736668553 1.0 1.3370288516715056 1.1138998679666594 0.769182403784685 0.3405043230558706
-1.24 0.10748769707458694 1.0 1.3343458087165303 1.1037636153477457 0.7485112549389193 0.30871450306164755
-1.23 0.10934855242569197 1.0 1.3315839676865207 1.093350938740064 0.7273534089827414 0.27636034675818555
-1.22 0.11123243744783462 1.0 1.3287415901503952 1.082657151315642 0.7057058555562834 0.2434519253316073
-1.21 0.11313944644397733 1.0 1.3258169211937294 1.0716776145917075 0.6835660366475023 0.2100006866965639
-1.2 0.11506967022170833 1.0 1.3228081901380442 1.060407745825975 0.6609318734356914 0.1760195075471773
-1.19 0.11702319602310873 1.0 1.3197136113002512 1.0488430256695438 0.6378017936160338 0.1415227447369681
-1.18 0.11900010745520073 1.0 1.316531384792794 1.0369790060760085 0.6141747591638911 0.10652628576972202
-1.17 0.12100048442101824 1.0 1.313259697364977 1.0248113184647496 0.5900502944934695 0.07104759817061411
-1.16 0.12302440305134343 1.0 1.3098967232859342 1.0123356821356495 0.5654285149613297 0.035105777494307114
-1.15 0.1250719356371503 1.0 1.3064406252696417 0.9995479129317935 0.5403101556609556 -0.0012784062856516397
-1.14 0.1271431505627983 1.0 1.3028895554423314 0.986443932145939 0.5146966004502135 -0.03808246427402589
-1.13 0.12923811224001786 1.0 1.299241656352611 0.9730197756657656 0.4885899111491006 -0.07528214631744534
-1.12 0.1313568810427307 1.0 1.2954950620245378 0.9592716033520989 0.4619928568406473 -0.11285140112556978
-1.11 0.13349951324274723 1.0 1.2916478990538454 0.9451957086434567 0.4349089432032597 -0.15076233915209694
-1.1 0.13566606094638267 1.0 1.2876982877474523 0.9307885283793991 0.4073424417981994 -0.1889851985481921
-1.09 0.1378565720320355 1.0 1.2836443433063294 0.9160466528342505 0.3792984192312068 -0.22748831451063256
-1.08 0.14007109008876906 1.0 1.2794841770517291 0.900966835951849 0.35078276610268755 -0.26623809235574003
-1.07 0.14230965435593923 1.0 1.2752158976947183 0.8855460057710152 0.3218022256562123 -0.3051989846581138
-1.06 0.1445722996639096 1.0 1.2708376126488858 0.8697812750304589 0.29236442203051416 -0.3443334727999939
-1.05 0.14685905637589597 1.0 1.2663474293860155 0.8536699519408499 0.26247788801562905 -0.38360205328273755
-1.04 0.14916995033098146 1.0 1.2617434568344552 0.8372095511107551 0.23215209220939448 -0.42296322915622725
-1.03 0.15150500278834372 1.0 1.2570238068198165 0.8203978046121154 0.20139746546618126 -0.4623735069249278
-1.02 0.15386423037273483 1.0 1.252186595547574 0.8032326731698851 0.17022542652555087 -0.501787399290622
-1.01 0.1562476450212546 1.0 1.247229945127045 0.7857123574594014 0.13864840670451276 -0.5411574340914689
-1.0 0.15865525393145707 1.0 1.2421519851361438 0.7678353094939772 0.10667987353323008 -0.580434169794802
-0.99 0.16108705951083097 1.0 1.2369508542262235 0.7496002440841361 0.07433435321041817 -0.619566217896905
-0.98 0.16354305932769236 1.0 1.2316247017662236 0.7310061503488421 0.04162745175137353 -0.6585002725766881
-0.97 0.16602324606352964 1.0 1.2261716895252557 0.712052303257983 0.008575874698501412 -0.6971811479417053
-0.96 0.16852760746683781 1.0 1.2205899933926654 0.6927382751843217 -0.024802554738465203 -0.735551823194064
-0.95 0.17105612630848188 1.0 1.2148778051345128 0.6730639474420382 -0.058488879247755046 -0.7735534960305193
-0.94 0.17360878033862465 1.0 1.209033334185325 0.6530295217879725 -0.0924629928234494 -0.8111256445751136
-0.93 0.17618554224525795 1.0 1.203054809473864 0.6326355318606097 -0.1267036281546573 -0.8482060981242561
-0.92 0.17878637961437172 1.0 1.1969404812815747 0.6118828545308809 -0.16118834613563954 -0.8847311169627952
-0.91 0.18141125489179727 1.0 1.1906886231322606 0.5907727211378441 -0.19589352763714094 -0.920635481485568
-0.9 0.18406012534675953 1.0 1.184297533711448 0.5693067285813732 -0.23079436767918882 -0.9558525908319111
-0.89 0.18673294303717264 1.0 1.1777655388137906 0.5474868502430702 -0.26586487214505716 -0.9903145712106829
-0.88 0.18942965477671214 1.0 1.171090993316776 0.5253154467057451 -0.3010778571749263 -1.0239523940604491
-0.87 0.1921502021036962 1.0 1.164272283178882 0.5027952762409892 -0.3364049513759695 -1.0566960041536124
-0.86 0.1948945212518084 1.0 1.1573078274602482 0.4799295050335963 -0.37181660098313696 -1.0884744577144072
-0.85 0.19766254312269244 1.0 1.1501960803638065 0.456721717110875 -0.40728207810172556 -1.119216070578889
-0.84 0.20045419326044972 1.0 1.1429355332947382 0.4331759239442501 -0.44276949215893974 -1.148848576380334
-0.83 0.2032693918280684 1.0 1.135524716936008 0.4092965736899759 -0.47824580468700517 -1.1772992946959504
-0.82 0.20610805358581308 1.0 1.1279622033376413 0.3850885600352755 -0.5136768475549827 -1.2044953090405486
-0.81 0.2089700878716016 1.0 1.1202466080173064 0.36055723061580863 -0.5490273447602146 -1.2303636545399463
-0.8 0.2118553985833967 1.0 1.1123765920696798 0.33570839497002253 -0.584260937883333 -1.2548315150616067
-0.79 0.21476388416363712 1.0 1.1043508642819693 0.3105483319957022 -0.6193402153029152 -1.277826429522406
-0.78 0.21769543758573318 1.0 1.0961681832528882 0.2850837968738924 -0.6542267452571932 -1.299276507033792
-0.77 0.22064994634264962 1.0 1.0878273595122903 0.2593220274253108 -0.6888811128307343 -1.3191106504831405
-0.76 0.22362729243759943 1.0 1.0793272576385748 0.23327074986442553 -0.7232629609336596 -1.3372587880870943
-0.75 0.2266273523768682 1.0 1.0706667983709197 0.20693818391656985 -0.7573310353297867 -1.3536521123883714
-0.74 0.22964999716479062 1.0 1.0618449607132898 0.18033304726371632 -0.7910432337580915 -1.3682233261023466
-0.73 0.2326950923008974 1.0 1.0528607840271238 0.15346455928497357 -0.8243566591790733 -1.380906894153889
-0.72 0.23576249777925118 1.0 1.043713370109515 0.1263424440583779 -0.8572276771640049 -1.391639301178967
-0.71 0.23885206808998677 1.0 1.034401885253651 0.0989769325912368 -0.8896119774306788 -1.4003593136997456
-0.7 0.24196365222307303 1.0 1.0249255622882072 0.07137876424703954 -0.9214646395141769 -1.4070082461167794
-0.69 0.24509709367430949 1.0 1.0152837025923387 0.043559187337905626 -0.9527402025453849 -1.4115302295978744
-0.68 0.24825223045357053 1.0 1.0054756780828735 0.015529958852589388 -0.9833927390935119 -1.413872482880747
-0.67 0.2514288950953101 1.0 0.9955009331702546 -0.01269665670874665 -1.013375933011849 -1.4139855839462594
-0.66 0.25462691467133614 1.0 0.985358986679751 -0.04110788942043238 -1.0426431612083706 -1.4118237414612282
-0.65 0.2578461108058647 1.0 0.9750494337344244 -0.069690466963826 -1.0711475792446983 -1.4073450648351613
-0.64 0.2610862996928616 1.0 0.9645719475963129 -0.09843061863084293 -1.0988422106484421 -1.4005118316842835
-0.63 0.26434729211567753 1.0 0.9539262814622783 -0.12731408032105987 -1.1256800398050628 -1.3912907514494066
-0.62 0.26762889346898305 1.0 0.9431122702109517 -0.15632610055309706 -1.1516141082762856 -1.379653223872127
-0.61 0.2709309037830057 1.0 0.9321298320972121 -0.1854514475089271 -1.1765976143727668 -1.3655755909970533
-0.6 0.2742531177500736 1.0 0.9209789703906334 -0.21467441712761914 -1.2005840157893486 -1.3490393813367447
-0.59 0.27759532475346493 1.0 0.9096597749543518 -0.24397884226270003 -1.2235271350918018 -1.3300315448113889
-0.58 0.2809573088985644 1.0 0.8981724237608244 -0.27334810291490297 -1.2453812678246898 -1.308544677057365
-0.57 0.28433884904632417 1.0 0.886517184340979 -0.30276513754951906 -1.266101292990898 -1.2845772316882733
-0.56 0.28773971884902705 1.0 0.8746944151632896 -0.3322124555049026 -1.2856427856345942 -1.2581337190891704
-0.55 0.29115968678834636 1.0 0.8627045669393645 -0.36167215049588775 -1.3039621312410536 -1.2292248903300662
-0.54 0.29459851621569805 1.0 0.8505481838526763 -0.39112591521301016 -1.3210166416489775 -1.1978679047985625
-0.53 0.29805596539487644 1.0 0.8382259047071399 -0.4205550570154177 -1.3367646721537925 -1.1640864801742035
-0.52 0.3015317875469662 1.0 0.8257384639922994 -0.4499405147123073 -1.3511657394640475 -1.1279110233989045
-0.51 0.3050257308975194 1.0 0.8130866928619807 -0.47926287642454635 -1.3641806401575438 -1.089378741338996
-0.5 0.3085375387259869 1.0 0.8002715200233421 -0.5085023985149277 -1.3757715692693675 -1.0485337298850828
-0.49 0.31206694941739055 1.0 0.7872939725333613 -0.5376390255722124 -1.3859022386306477 -1.0054270402961984
-0.48 0.3156136965162226 1.0 0.774155176499896 -0.5666524114307814 -1.3945379945647638 -0.9601167216646634
-0.47 0.31917750878255585 1.0 0.760856357684576 -0.5955219412043333 -1.4016459345369576 -0.9126678384575789
-0.46 0.32275811025034773 1.0 0.7473988420049016 -0.6242267543086737 -1.4071950223440317 -0.863152462179881
-0.45 0.32635522028792 1.0 0.7337840559330596 -0.6527457684452053 -1.4111562014230663 -0.8116496363021971
-0.44 0.32996855366059363 1.0 0.7200135267891006 -0.6810577045133324 -1.4135025058520307 -0.7582453137040157
-0.43 0.3335978205954577 1.0 0.7060888829262797 -0.7091411124165562 -1.4142091686108365 -0.7030322659986773
-0.42 0.3372427268482495 1.0 0.6920118538065044 -0.7369743977236791 -1.4132537266689136 -0.6461099642308341
-0.41 0.3409029737723226 1.0 0.6777842699640044 -0.7645358491431855 -1.4106161224648166 -0.5875844305689045
-0.4 0.3445782583896758 1.0 0.6634080628555061 -0.7918036667655658 -1.4062788013447893 -0.5275680607540212
-0.39 0.3482682734640176 1.0 0.6488852645953748 -0.8187559910251428 -1.4002268045306807 -0.4661794172123372
-0.38 0.3519727075758372 1.0 0.6342180075743613 -0.8453709323298167 -1.392447857193143 -0.4035429928885612
-0.37 0.3556912451994533 1.0 0.6194085239607882 -0.8716266013041077 -1.3829324512137249 -0.339788946014454
-0.36 0.35942356678200876 1.0 0.6044591450832076 -0.8975011395879277 -1.3716739222292937 -0.27505280618580413
-0.35 0.36316934882438096 1.0 0.5893723006937529 -0.9229727511307438 -1.358668520564198 -0.20947515228406383
-0.34 0.36692826396397193 1.0 0.5741505181116263 -0.9480197339180946 -1.3439154756697442 -0.14320126294355429
-0.33 0.3706999810593465 1.0 0.5587964212463646 -0.9726205120649459 -1.3274170537068444 -0.07638074043059397
-0.32 0.37448416527668 1.0 0.5433127295007456 -0.9967536682080099 -1.30917860792612 -0.009167108966201078
-0.31 0.3782804781779807 1.0 0.5277022565534152 -1.0203979761270043 -1.2892086215202376 0.05828261131215772
-0.3 0.3820885778110474 1.0 0.5119679090215344 -1.0435324335228648 -1.2675187426457821 0.12580835339306862
-0.29 0.3859081188011227 1.0 0.4961126850039753 -1.0661362948791482 -1.2441238113364559 0.19324747392372751
-0.28 0.3897387524442028 1.0 0.4801396725058118 -1.0881891043313483 -1.219041878055734 0.2604352435659621
-0.27 0.3935801268019605 1.0 0.46405204774508907 -1.1096707284675063 -1.1922942136652583 0.32720535536282225
-0.26 0.3974318867982395 1.0 0.447853073343075 -1.1305613889824357 -1.1639053106150319 0.3933904491640112
-0.25 0.4012936743170763 1.0 0.43154609639943337 -1.1508416951070426 -1.1339028751928308 0.45882265002809963
-0.24 0.4051651283022042 1.0 0.4151345464539786 -1.1704926757336485 -1.102317810703003 0.5233341183988577
-0.23 0.40904588485799415 1.0 0.39862193333690343 -1.1894958111579075 -1.0691841914788196 0.5867576097431743
-0.22 0.4129355773517854 1.0 0.38201184490959805 -1.2078330643578528 -1.0345392276676895 0.6489270412399349
-0.21 0.4168338365175577 1.0 0.36530794469840044 -1.225486911730831 -0.9984232207645677 0.70967806302395
-0.2 0.420740290560897 1.0 0.34851396942383545 -1.2424403732095843 -0.9608795099057175 0.7688486314173023
-0.19 0.42465456526520456 1.0 0.3316337264281225 -1.2586770416795001 -0.9219544089723544 0.826279581523229
-0.18 0.4285762840990993 1.0 0.3146710910039354 -1.27418111162011 -0.8816971345914453 0.8818151965155017
-0.17 0.4325050683249616 1.0 0.2976300036276257 -1.2889374068952275 -0.8401597251588934 0.9353037709297748
-0.16 0.4364405371085672 1.0 0.2805144671002904 -1.3029314076177436 -0.7973969510482121 0.9865981652532153
-0.15 0.4403823076297575 1.0 0.26332854360030045 -1.316149276016942 -0.7534662162055035 1.035556349114887
-0.14 0.44432999519409355 1.0 0.24607635165106423 -1.3285778812383626 -0.7084274513687556 1.0820419304025377
-0.13 0.44828321334543886 1.0 0.22876206300800123 -1.3402048230086363 -0.6623429991860772 1.125924667671333
-0.12 0.45224157397941617 1.0 0.21138989946887277 -1.3510184541003727 -0.6152774915432093 1.1670809632669108
-0.11 0.4562046874576832 1.0 0.19396412961178122 -1.3610079015351029 -0.5672977194453208 1.2053943346586586
-0.1 0.460172162722971 1.0 0.176489065465309 -1.370163086465411 -0.5184724958314613 1.2407558615690337
-0.09 0.4641436074148279 1.0 0.15896905911542158 -1.3784747426807757 -0.468872511732042 1.2730646065906466
-0.08 0.4681186279860126 1.0 0.14140849925389248 -1.3859344336852277 -0.4185701862099362 1.3022280071041565
-0.07 0.47209682981947887 1.0 0.12381180767314195 -1.3925345682987236 -0.3676395105542962 1.328162236446078
-0.06 0.47607781734589316 1.0 0.10618343571250004 -1.3982684147381215 -0.3161558872226136 1.350792532425554
-0.05 0.4800611941616275 1.0 0.08852786066101453 -1.4031301131377971 -0.26419596405085694 1.3700534914521028
-0.04 0.48404656314716926 1.0 0.0708495821220132 -1.4071146864742659 -0.21183746427350394 1.385889326711233
-0.03 0.48803352658588733 1.0 0.05315311834473034 -1.4102180498636152 -0.15915901291484713 1.3982540890104929
-0.02 0.492021686283098 1.0 0.035443002528366185 -1.412437018205158 -0.10623996012987534 1.4071118491137542
-0.01 0.4960106436853684 1.0 0.017723779104022924 -1.4137693121493862 -0.053160202087458544 1.4124368405849892
0.0 0.5 1.0 8.659560562354934e-17 -1.4142135623730951 -2.59786816870648e-16 1.4142135623730951
0.01 0.5039893563146316 1.0 -0.01772377910402275 -1.4137693121493862 0.053160202087458024 1.4124368405849894
0.02 0.5079783137169019 1.0 -0.03544300252836569 -1.412437018205158 0.10623996012987358 1.4071118491137544
0.03 0.5119664734141126 1.0 -0.05315311834472985 -1.4102180498636154 0.15915901291484535 1.398254089010493
0.04 0.5159534368528308 1.0 -0.07084958212201334 -1.4071146864742659 0.21183746427350464 1.3858893267112329
0.05 0.5199388058383725 1.0 -0.08852786066101435 -1.4031301131377973 0.26419596405085644 1.370053491452103
0.06 0.5239221826541068 1.0 -0.10618343571249986 -1.3982684147381215 0.3161558872226131 1.3507925324255543
0.07 0.5279031701805211 1.0 -0.12381180767314177 -1.3925345682987236 0.3676395105542957 1.328162236446078
0.08 0.5318813720139873 1.0 -0.141408499253892 -1.385934433685228 0.4185701862099345 1.3022280071041572
0.09 0.5358563925851721 1.0 -0.15896905911542172 -1.3784747426807755 0.4688725117320414 1.2730646065906466
0.1 0.539827837277029 1.0 -0.17648906546530882 -1.370163086465411 0.5184724958314607 1.2407558615690342
0.11 0.5437953125423168 1.0 -0.19396412961178133 -1.3610079015351029 0.5672977194453216 1.2053943346586584
0.12 0.5477584260205839 1.0 -0.21138989946887293 -1.3510184541003725 0.61527749154321 1.1670809632669106
0.13 0.5517167866545611 1.0 -0.22876206300800106 -1.3402048230086363 0.6623429991860768 1.1259246676713335
0.14 0.5556700048059064 1.0 -0.2460763516510641 -1.3285778812383628 0.7084274513687552 1.0820419304025382
0.15 0.5596176923702425 1.0 -0.2633285436003003 -1.316149276016942 0.753466216205503 1.0355563491148874
0.16 0.5635594628914329 1.0 -0.2805144671002902 -1.3029314076177436 0.7973969510482126 0.9865981652532158
0.17 0.5674949316750384 1.0 -0.29763000362762554 -1.2889374068952275 0.8401597251588929 0.9353037709297753
0.18 0.5714237159009007 1.0 -0.3146710910039353 -1.27418111162011 0.8816971345914449 0.8818151965155021
0.19 0.5753454347347955 1.0 -0.33163372642812233 -1.2586770416795003 0.9219544089723549 0.8262795815232297
0.2 0.579259709439103 1.0 -0.3485139694238353 -1.2424403732095843 0.9608795099057171 0.7688486314173029
0.21 0.5831661634824423 1.0 -0.3653079446984003 -1.2254869117308311 0.9984232207645674 0.7096780630239506
0.22 0.5870644226482146 1.0 -0.3820118449095976 -1.2078330643578532 1.0345392276676886 0.6489270412399367
0.23 0.5909541151420059 1.0 -0.39862193333690354 -1.1894958111579075 1.0691841914788203 0.5867576097431737
0.24 0.5948348716977958 1.0 -0.41513454645397846 -1.1704926757336487 1.1023178107030025 0.5233341183988584
0.25 0.5987063256829237 1.0 -0.4315460963994332 -1.1508416951070428 1.1339028751928306 0.45882265002810024
0.26 0.6025681132017605 1.0 -0.4478530733430747 -1.1305613889824357 1.1639053106150312 0.39339044916401195
0.27 0.6064198731980395 1.0 -0.4640520477450886 -1.1096707284675067 1.1922942136652581 0.32720535536282414
0.28 0.6102612475557972 1.0 -0.4801396725058119 -1.088189104331348 1.2190418780557344 0.26043524356596154
0.29 0.6140918811988774 1.0 -0.4961126850039755 -1.0661362948791482 1.2441238113364559 0.19324747392372696
0.3 0.6179114221889526 1.0 -0.511967909021534 -1.0435324335228655 1.2675187426457817 0.12580835339307056
0.31 0.6217195218220193 1.0 -0.527702256553415 -1.0203979761270048 1.2892086215202376 0.05828261131215841
0.32 0.6255158347233201 1.0 -0.5433127295007456 -0.9967536682080096 1.3091786079261198 -0.009167108966201641
0.33 0.6293000189406535 1.0 -0.5587964212463642 -0.9726205120649466 1.3274170537068442 -0.07638074043059201
0.34 0.6330717360360281 1.0 -0.5741505181116261 -0.9480197339180949 1.3439154756697442 -0.14320126294355362
0.35 0.636830651175619 1.0 -0.5893723006937521 -0.9229727511307451 1.3586685205641977 -0.20947515228406063
0.36 0.6405764332179913 1.0 -0.6044591450832077 -0.8975011395879274 1.3716739222292937 -0.2750528061858047
0.37 0.6443087548005467 1.0 -0.6194085239607879 -0.871626601304108 1.3829324512137249 -0.3397889460144533
0.38 0.6480272924241628 1.0 -0.6342180075743612 -0.8453709323298171 1.392447857193143 -0.4035429928885605
0.39 0.6517317265359823 1.0 -0.6488852645953747 -0.8187559910251432 1.4002268045306805 -0.4661794172123366
0.4 0.6554217416103242 1.0 -0.663408062855506 -0.7918036667655661 1.4062788013447893 -0.5275680607540206
0.41 0.6590970262276774 1.0 -0.677784269964004 -0.7645358491431863 1.4106161224648166 -0.5875844305689027
0.42 0.6627572731517505 1.0 -0.6920118538065042 -0.7369743977236795 1.4132537266689136 -0.6461099642308336
0.43 0.6664021794045423 1.0 -0.7060888829262791 -0.709141112416557 1.4142091686108365 -0.7030322659986755
0.44 0.6700314463394064 1.0 -0.7200135267891001 -0.6810577045133333 1.4135025058520307 -0.7582453137040142
0.45 0.6736447797120799 1.0 -0.7337840559330592 -0.6527457684452062 1.4111562014230665 -0.8116496363021956
0.46 0.6772418897496523 1.0 -0.7473988420049018 -0.6242267543086735 1.4071950223440317 -0.8631524621798814
0.47 0.6808224912174441 1.0 -0.7608563576845756 -0.5955219412043343 1.4016459345369578 -0.9126678384575775
0.48 0.6843863034837774 1.0 -0.7741551764998958 -0.5666524114307817 1.3945379945647638 -0.960116721664663
0.49 0.6879330505826095 1.0 -0.787293972533361 -0.537639025572213 1.3859022386306479 -1.0054270402961973
0.5 0.6914624612740131 1.0 -0.8002715200233421 -0.5085023985149277 1.3757715692693675 -1.0485337298850828
0.51 0.6949742691024806 1.0 -0.8130866928619809 -0.4792628764245461 1.364180640157544 -1.0893787413389964
0.52 0.6984682124530338 1.0 -0.8257384639922994 -0.4499405147123073 1.3511657394640477 -1.1279110233989045
0.53 0.7019440346051236 1.0 -0.8382259047071399 -0.4205550570154177 1.3367646721537927 -1.1640864801742035
0.54 0.7054014837843019 1.0 -0.850548183852676 -0.39112591521301077 1.321016641648978 -1.1978679047985616
0.55 0.7088403132116536 1.0 -0.8627045669393643 -0.361672150495888 1.3039621312410539 -1.229224890330066
0.56 0.712260281150973 1.0 -0.8746944151632898 -0.3322124555049023 1.2856427856345947 -1.2581337190891706
0.57 0.7156611509536759 1.0 -0.886517184340979 -0.3027651375495191 1.266101292990898 -1.2845772316882733
0.58 0.7190426911014356 1.0 -0.8981724237608244 -0.273348102914903 1.2453812678246898 -1.308544677057365
0.59 0.7224046752465351 1.0 -0.9096597749543514 -0.24397884226270097 1.2235271350918018 -1.3300315448113882
0.6 0.7257468822499265 1.0 -0.9209789703906335 -0.21467441712761856 1.2005840157893486 -1.3490393813367452
0.61 0.7290690962169943 1.0 -0.932129832097212 -0.1854514475089274 1.176597614372766 -1.365575590997053
0.62 0.732371106531017 1.0 -0.9431122702109517 -0.1563261005530968 1.1516141082762854 -1.3796532238721273
0.63 0.7356527078843225 1.0 -0.9539262814622783 -0.12731408032106023 1.125680039805063 -1.3912907514494064
0.64 0.7389137003071384 1.0 -0.9645719475963127 -0.09843061863084329 1.098842210648442 -1.4005118316842835
0.65 0.7421538891941353 1.0 -0.9750494337344241 -0.06969046696382697 1.0711475792446987 -1.407345064835161
0.66 0.7453730853286639 1.0 -0.985358986679751 -0.041107889420432406 1.0426431612083713 -1.4118237414612282
0.67 0.7485711049046899 1.0 -0.9955009331702545 -0.012696656708747311 1.013375933011849 -1.4139855839462594
0.68 0.7517477695464294 1.0 -1.0054756780828733 0.015529958852589041 0.9833927390935127 -1.413872482880747
0.69 0.7549029063256905 1.0 -1.0152837025923382 0.04355918733790402 0.9527402025453857 -1.4115302295978744
0.7 0.758036347776927 1.0 -1.0249255622882072 0.07137876424703983 0.9214646395141772 -1.4070082461167794
0.71 0.7611479319100132 1.0 -1.034401885253651 0.09897693259123647 0.8896119774306791 -1.4003593136997456
0.72 0.7642375022207488 1.0 -1.0437133701095147 0.12634244405837755 0.8572276771640052 -1.3916393011789672
0.73 0.7673049076991025 1.0 -1.0528607840271236 0.1534645592849729 0.8243566591790743 -1.3809068941538893
0.74 0.7703500028352094 1.0 -1.0618449607132898 0.180333047263716 0.7910432337580918 -1.3682233261023469
0.75 0.7733726476231317 1.0 -1.0706667983709193 0.20693818391656854 0.7573310353297883 -1.3536521123883722
0.76 0.7763727075624005 1.0 -1.0793272576385746 0.2332707498644252 0.7232629609336612 -1.3372587880870945
0.77 0.7793500536573503 1.0 -1.0878273595122898 0.25932202742530985 0.6888811128307353 -1.3191106504831414
0.78 0.7823045624142668 1.0 -1.096168183252888 0.28508379687389174 0.6542267452571937 -1.2992765070337924
0.79 0.7852361158363629 1.0 -1.1043508642819688 0.31054833199570125 0.6193402153029156 -1.2778264295224069
0.8 0.7881446014166034 1.0 -1.1123765920696798 0.3357083949700225 0.5842609378833323 -1.2548315150616067
0.81 0.7910299121283983 1.0 -1.1202466080173061 0.3605572306158077 0.5490273447602153 -1.2303636545399472
0.82 0.7938919464141869 1.0 -1.1279622033376409 0.38508856003527453 0.5136768475549829 -1.2044953090405495
0.83 0.7967306081719316 1.0 -1.1355247169360083 0.40929657368997646 0.47824580468700534 -1.1772992946959497
0.84 0.7995458067395502 1.0 -1.1429355332947377 0.4331759239442488 0.44276949215894085 -1.1488485763803353
0.85 0.8023374568773076 1.0 -1.1501960803638065 0.45672171711087495 0.40728207810172545 -1.1192160705788892
0.86 0.8051054787481916 1.0 -1.157307827460248 0.479929505033596 0.3718166009831374 -1.0884744577144077
0.87 0.8078497978963037 1.0 -1.1642722831788817 0.502795276240988 0.3364049513759706 -1.056696004153614
0.88 0.8105703452232879 1.0 -1.1710909933167757 0.5253154467057443 0.30107785717492647 -1.0239523940604505
0.89 0.8132670569628273 1.0 -1.1777655388137906 0.54748685024307 0.2658648721450586 -0.9903145712106834
0.9 0.8159398746532405 1.0 -1.184297533711448 0.5693067285813729 0.23079436767918995 -0.9558525908319115
0.91 0.8185887451082028 1.0 -1.1906886231322606 0.590772721137844 0.19589352763714082 -0.920635481485568
0.92 0.8212136203856283 1.0 -1.1969404812815747 0.6118828545308809 0.16118834613563943 -0.8847311169627952
0.93 0.823814457754742 1.0 -1.203054809473864 0.6326355318606097 0.12670362815465783 -0.8482060981242562
0.94 0.8263912196613754 1.0 -1.209033334185325 0.6530295217879724 0.09246299282344865 -0.8111256445751137
0.95 0.8289438736915181 1.0 -1.2148778051345126 0.6730639474420377 0.05848887924775588 -0.7735534960305204
0.96 0.8314723925331622 1.0 -1.2205899933926652 0.6927382751843214 0.024802554738465724 -0.7355518231940644
0.97 0.8339767539364704 1.0 -1.2261716895252557 0.7120523032579833 -0.008575874698501833 -0.6971811479417048
0.98 0.8364569406723077 1.0 -1.2316247017662236 0.7310061503488421 -0.04162745175137333 -0.6585002725766882
0.99 0.8389129404891691 1.0 -1.2369508542262235 0.7496002440841364 -0.07433435321041829 -0.6195662178969046
1.0 0.8413447460685429 1.0 -1.2421519851361438 0.7678353094939772 -0.10667987353322989 -0.580434169794802
1.01 0.8437523549787453 1.0 -1.2472299451270448 0.7857123574594012 -0.13864840670451195 -0.5411574340914699
1.02 0.8461357696272651 1.0 -1.252186595547574 0.8032326731698846 -0.17022542652554973 -0.5017873992906232
1.03 0.8484949972116562 1.0 -1.257023806819816 0.8203978046121143 -0.20139746546618045 -0.46237350692493023
1.04 0.8508300496690185 1.0 -1.2617434568344552 0.8372095511107553 -0.23215209220939462 -0.422963229156227
1.05 0.853140943624104 1.0 -1.266347429386015 0.8536699519408488 -0.2624778880156288 -0.38360205328274005
1.06 0.8554277003360904 1.0 -1.2708376126488856 0.8697812750304584 -0.29236442203051455 -0.3443334727999949
1.07 0.8576903456440608 1.0 -1.2752158976947183 0.8855460057710146 -0.32180222565621147 -0.3051989846581148
1.08 0.8599289099112309 1.0 -1.279484177051729 0.9009668359518486 -0.35078276610268705 -0.2662380923557413
1.09 0.8621434279679645 1.0 -1.2836443433063294 0.9160466528342507 -0.37929841923120655 -0.22748831451063203
1.1 0.8643339390536173 1.0 -1.2876982877474525 0.9307885283793993 -0.407342441798198 -0.18898519854819154
1.11 0.8665004867572528 1.0 -1.2916478990538454 0.9451957086434565 -0.43490894320326007 -0.15076233915209733
1.12 0.8686431189572693 1.0 -1.2954950620245378 0.9592716033520989 -0.46199285684064617 -0.11285140112556952
1.13 0.8707618877599821 1.0 -1.2992416563526108 0.9730197756657645 -0.4885899111490986 -0.07528214631744823
1.14 0.8728568494372018 1.0 -1.3028895554423316 0.9864439321459393 -0.5146966004502147 -0.038082464274025014
1.15 0.8749280643628496 1.0 -1.3064406252696414 0.9995479129317931 -0.540310155660955 -0.0012784062856526464
1.16 0.8769755969486566 1.0 -1.309896723285934 1.0123356821356488 -0.5654285149613302 0.03510577749430516
1.17 0.8789995155789818 1.0 -1.313259697364977 1.0248113184647496 -0.5900502944934696 0.07104759817061435
1.18 0.8809998925447993 1.0 -1.316531384792794 1.0369790060760085 -0.6141747591638894 0.10652628576972133
1.19 0.8829768039768913 1.0 -1.3197136113002512 1.0488430256695436 -0.6378017936160337 0.14152274473696802
1.2 0.8849303297782917 1.0 -1.322808190138044 1.0604077458259749 -0.6609318734356907 0.1760195075471763
1.21 0.8868605535560227 1.0 -1.3258169211937294 1.0716776145917075 -0.6835660366475024 0.21000068669656385
1.22 0.8887675625521654 1.0 -1.328741590150395 1.0826571513156413 -0.7057058555562834 0.2434519253316057
1.23 0.890651447574308 1.0 -1.3315839676865207 1.0933509387400637 -0.7273534089827417 0.2763603467581852
1.24 0.8925123029254131 1.0 -1.3343458087165303 1.1037636153477455 -0.7485112549389188 0.3087145030616466
1.25 0.8943502263331446 1.0 -1.3370288516715056 1.1138998679666592 -0.7691824037846844 0.34050432305586964
1.26 0.8961653188786995 1.0 -1.339634817819484 1.1237644246330682 -0.7893702919026586 0.3717210597667103
1.27 0.8979576849251809 1.0 -1.342165410624733 1.1333620477131756 -0.8090787559251759 0.40235723764264625
1.28 0.8997274320455579 1.0 -1.3446223151453618 1.142697527282948 -0.8283120075431977 0.4324065996729555
1.29 0.9014746709502521 1.0 -1.3470071974685927 1.1517756747652108 -0.8470746089236498 0.4618640545814496
1.3 0.9031995154143897 1.0 -1.349321704182997 1.1606013168226144 -0.8653714487581761 0.4907256242517102
1.31 0.904902082204761 1.0 -1.3515674618869629 1.1691792895045923 -0.883207718963173 0.5189883915278807
1.32 0.9065824910065282 1.0 -1.3537460767326537 1.1775144326460494 -0.9005888920478597 0.5466504485236592
1.33 0.9082408643497192 1.0 -1.3558591340046753 1.185611584515034 -0.9175206991642155 0.5737108455607138
1.34 0.9098773275355475 1.0 -1.3579081977326728 1.1934755767063636 -0.9340091088498371 0.60016954084708
1.35 0.9114920085625979 1.0 -1.359894810337041 1.2011112292777635 -0.9500603064721951 0.626027350995459
1.36 0.913085038052915 1.0 -1.3618204923069333 1.2085233461247924 -0.9656806743802198 0.6512859024713107
1.37 0.914656549178033 1.0 -1.3636867419097283 1.2157167105905333 -0.9808767727669107 0.6759475840509158
1.38 0.9162066775849858 1.0 -1.3654950349311177 1.2226960813057777 -0.9956553212444462 0.7000155003603604
1.39 0.917735561322331 1.0 -1.3672468244449494 1.2294661882551572 -1.0100231811312315 0.7234934265574514
1.4 0.9192433407662289 1.0 -1.368943540611976 1.2360317290645157 -1.0239873384484588 0.7463857642103136
1.41 0.9207301585466076 1.0 -1.3705865905066326 1.2423973655045872 -1.0375548876220042 0.7686974984183327
1.42 0.9221961594734536 1.0 -1.372177357970979 1.2485677202058945 -1.0507330158838366 0.7904341562136586
1.43 0.9236414904632608 1.0 -1.3737172034949305 1.2545473735796342 -1.0635289883656773 0.8116017662743301
1.44 0.925066300465673 1.0 -1.3752074641219052 1.2603408609392017 -1.0759501338762405 0.8322068199735194
1.45 0.9264707403903516 1.0 -1.3766494533790121 1.265952669816883 -1.0880038313521638 0.8522562337830384
1.46 0.9278549630341062 1.0 -1.3780444612309153 1.2713872374701913 -1.0996974969716529 0.8717573130435871
1.47 0.9292191230083144 1.0 -1.3793937540565002 1.276648948572208 -1.1110385719187725 0.890717717108645
1.48 0.9305633766666683 1.0 -1.3806985746474831 1.2817421330803012 -1.1220345107855048 0.9091454258641047
1.49 0.9318878820332746 1.0 -1.3819601422281083 1.2866710642775008 -1.1326927705978316 0.9270487076209464
1.5 0.9331927987311419 1.0 -1.3831796524950801 1.2914399569808328 -1.143020800451435 0.9444360883741446
1.51 0.9344782879110836 1.0 -1.3843582776768903 1.2960529659108877 -1.1530260317419716 0.9613163224170487
1.52 0.9357445121810641 1.0 -1.3854971666117089 1.3005141842169174 -1.1627158689743748 0.9776983642969853
1.53 0.9369916355360215 1.0 -1.3865974448430132 1.3048276421517735 -1.1720976811352293 0.9935913420946316
1.54 0.9382198232881881 1.0 -1.3876602147321464 1.3089973058910267 -1.1811787936118179 1.0090045320067984
1.55 0.939429241997941 1.0 -1.3886865555870023 1.3130270764906584 -1.1899664806412604 1.023947334209754
1.56 0.940620059405207 1.0 -1.3896775238060517 1.3169207889777697 -1.1984679582728803 1.0384292499778964
1.57 0.9417924443614469 1.0 -1.3906341530369317 1.320682211568799 -1.206690377826808 1.0524598600305604
1.58 0.9429465667622458 1.0 -1.39155745434884 1.3243150450098378 -1.2146408198317318 1.066048804078064
1.59 0.9440825974805306 1.0 -1.392448416417984 1.3278229220336797 -1.2223262884246746 1.0792057615365114
1.6 0.945200708300442 1.0 -1.3933080057253542 1.331209406928357 -1.2297537061957127 1.0919404333796783
1.61 0.9463010718518803 1.0 -1.394137166766104 1.3344779952119792 -1.2369299094605635 1.1042625250951819
1.62 0.9473838615457479 1.0 -1.3949368222698335 1.3376321134088078 -1.2438616439441432 1.1161817307113235
1.63 0.9484492515099106 1.0 -1.3957078734310913 1.3406751189215924 -1.2505555608583017 1.1277077178603025
1.64 0.9494974165258963 1.0 -1.396451200149426 1.3436102999953052 -1.2570182133571262 1.1388501138430243
1.65 0.9505285319663519 1.0 -1.3971676612783308 1.346440875767511 -1.2632560533534565 1.149618492660337
1.66 0.9515427737332771 1.0 -1.3978580948824515 1.3491699964007446 -1.269275428680465 1.160022362975452
1.67 0.9525403181970526 1.0 -1.3985233185024273 1.3518007432923573 -1.2750825805824535 1.170071156972112
1.68 0.9535213421362799 1.0 -1.3991641294267747 1.3543361293574359 -1.280683641519301 1.1797742200732717
1.69 0.9544860226784502 1.0 -1.3997813049702197 1.3567790993805042 -1.2860846332693394 1.1891408014851725
1.7 0.955434537241457 1.0 -1.4003756027579144 1.3591325304318485 -1.291291465315733 1.198180045531994
1.71 0.956367063475968 1.0 -1.4009477610149854 1.3613992323444215 -1.296309933501835 1.206900983746662
1.72 0.957283779208671 1.0 -1.4014984988608856 1.3635819482474214 -1.3011457189413356 1.2153125276838772
1.73 0.9581848623864051 1.0 -1.4020285166080246 1.3656833551527392 -1.3058043871693825 1.2234234624218878
1.74 0.9590704910211927 1.0 -1.4025384960641882 1.3677060645906218 -1.3102913875212847 1.2312424407202516
1.75 0.9599408431361829 1.0 -1.4030291008382603 1.3696526232910098 -1.3146120527257592 1.2387779778014227
1.76 0.9607960967125173 1.0 -1.4035009766487834 1.3715255139071196 -1.318771598700107 1.2460384467247003
1.77 0.9616364296371287 1.0 -1.4039547516349131 1.3733271557779894 -1.3227751245350963 1.2530320743219006
1.78 0.9624620196514833 1.0 -1.4043910366693326 1.3750599057268107 -1.3266276126577563 1.2597669376648486
1.79 0.9632730443012737 1.0 -1.4048104256727159 1.376726058891991 -1.3303339291606513 1.2662509610356252
1.8 0.9640696808870741 1.0 -1.4052134959293427 1.3783278495880258 -1.3338988242866734 1.2724919133713857
1.81 0.9648521064159612 1.0 -1.4056008084034832 1.3798674521933545 -1.3373269330587316 1.2784974061563672
1.82 0.9656204975541101 1.0 -1.4059729080561867 1.3813469820625062 -1.3406227760441585 1.2842748917346545
1.83 0.9663750305803717 1.0 -1.4063303241621308 1.382768496459959 -1.343790760244056 1.2898316620181303
1.84 0.9671158813408361 1.0 -1.4066735706261897 1.3841339955132284 -1.3468351800981606 1.2951748475649272
1.85 0.9678432252043863 1.0 -1.4070031462994128 1.3854454231828324 -1.349760218596247 1.3003114170046222
1.86 0.9685572370192472 1.0 -1.4073195352941026 1.386704668246877 -1.3525699484874243 1.3052481767873056
1.87 0.969258091070534 1.0 -1.4076232072977113 1.387913565298115 -1.3552683335790878 1.3099917712345475
1.88 0.9699459610388002 1.0 -1.4079146178852782 1.3890738957514257 -1.3578592301176517 1.3145486828711612
1.89 0.9706210199595906 1.0 -1.4081942088301502 1.390187388859783 -1.3603463882435325 1.3189252330175847
1.9 0.9712834401839983 1.0 -1.4084624084127415 1.3912557227368536 -1.362733453513236 1.3231275826235063
1.91 0.9719333933402274 1.0 -1.4087196317270998 1.392280525384481 -1.3650239684817118 1.3271617333242731
1.92 0.9725710502961631 1.0 -1.40896628098506 1.393263375723392 -1.3672213743385098 1.3310335287024215
1.93 0.973196581122945 1.0 -1.4092027458177838 1.3942058046255608 -1.3693290125915654 1.3347486557374888
1.94 0.9738101550595473 1.0 -1.4094294035744872 1.3951092959467464 -1.3713501267927912 1.3383126464281032
1.95 0.9744119404783613 1.0 -1.4096466196181825 1.3959752875578109 -1.3732878642999387 1.3417308795710958
1.96 0.9750021048517796 1.0 -1.4098547476182597 1.3968051723735002 -1.3751452780694953 1.3450085826831513
1.97 0.9755808147197774 1.0 -1.4100541298397546 1.3976002993774557 -1.3769253284756857 1.3481508340512707
1.98 0.9761482356584914 1.0 -1.4102450974291603 1.3983619746423 -1.3786308851509097 1.351162564899029
1.99 0.9767045322497881 1.0 -1.4104279706966394 1.3990914623437094 -1.3802647288432266 1.3540485616562972
2.0 0.9772498680518208 1.0 -1.4106030593945256 1.3997899857674645 -1.38182955328676 1.356813468320803
2.01 0.9777844055705684 1.0 -1.410770662991989 1.4004587283085372 -1.3833279670811403 1.3594617889005376
2.02 0.9783083062323532 1.0 -1.4109310709457694 1.401098834461332 -1.3847624955763522 1.3619978899266496
2.03 0.9788217303573277 1.0 -1.411084562966883 1.401711410800278 -1.3861355827595774 1.36442600302708
2.04 0.9793248371339299 1.0 -1.4112314092832114 1.4022975269500118 -1.3874495931408626 1.366750227551778
2.05 0.9798177845942956 1.0 -1.4113718708979073 1.4028582165444674 -1.3887068136346326 1.3689745332408925
2.06 0.9803007295906231 1.0 -1.4115061998435414 1.4033944781742311 -1.3899094554343023 1.3711027629278902
2.07 0.9807738277724827 1.0 -1.4116346394319352 1.403907276321586 -1.391059655877413 1.3731386352700505
2.08 0.9812372335650623 1.0 -1.41175742449963 1.404397542282714 -1.392159480298926 1.3750857474992992
2.09 0.981691100148341 1.0 -1.4118747816489443 1.4048661750765756 -1.3932109238704684 1.37694757818681
2.1 0.9821355794371834 1.0 -1.4119869294845908 1.4053140423400414 -1.3942159134235197 1.3787274900152728
2.11 0.9825708220623429 1.0 -1.4120940788458152 1.4057419812088796 -1.3951763092546698 1.3804287325531255
2.12 0.9829969773523672 1.0 -1.4121964330340442 1.4061507991842657 -1.396093906911247 1.3820544450255101
2.13 0.9834141933163949 1.0 -1.4122941880360182 1.406541274984505 -1.3969704389557656 1.383607659077064
2.14 0.9838226166278339 1.0 -1.4123875327424058 1.406914159381713 -1.397807576707773 1.3850913015220632
2.15 0.9842223926089095 1.0 -1.4124766491618912 1.407270176023219 -1.3986069319618208 1.3865081970777644
2.16 0.9846136652160745 1.0 -1.4125617126307406 1.407610022237511 -1.3993700586804083 1.3878610710771617
2.17 0.9849965770262679 1.0 -1.4126428920178506 1.407934369824563 -1.4000984546608637 1.389152552157672
2.18 0.9853712692240107 1.0 -1.4127203499252943 1.4082438658304155 -1.4007935631752495 1.3903851749225695
2.19 0.9857378815893312 1.0 -1.4127942428843772 1.4085391333059223 -1.4014567745824817 1.3915613825722966
2.2 0.9860965524865014 1.0 -1.4128647215472308 1.4088207720495916 -1.402089427911955 1.3926835295030282
2.21 0.98644741885358 1.0 -1.4129319308739614 1.4090893593344835 -1.4026928124180662 1.3937538838701413
2.22 0.9867906161927438 1.0 -1.4129960103153911 1.409345450619152 -1.4032681691051165 1.39477463011447
2.23 0.9871262785613979 1.0 -1.4130570939914167 1.4095895802426364 -1.403816692222153 1.3957478714494722
2.24 0.9874545385640534 1.0 -1.4131153108650303 1.4098222621035392 -1.4043395307274074 1.3966756323076384
2.25 0.9877755273449553 1.0 -1.4131707849120365 1.410043990323239 -1.4048377897220385 1.3975598607446689
2.26 0.988089374581453 1.0 -1.4132236352865117 1.410255239893313 -1.4053125318529862 1.398402430800161
2.27 0.9883962084780964 1.0 -1.4132739764820497 1.4104564673072593 -1.4057647786847873 1.3992051448137008
2.28 0.9886961557614472 1.0 -1.413321918488844 1.4106481111766251 -1.4061955120402765 1.3999697356954333
2.29 0.9889893416755886 1.0 -1.4133675669466554 1.4108305928316667 -1.4066056753101472 1.4006978691503387
2.3 0.9892758899783242 1.0 -1.4134110232937211 1.411004316906677 -1.4069961747314161 1.401391145855596
2.31 0.9895559229380488 1.0 -1.413452384911657 1.4111696719101332 -1.4073678806348575 1.402051103590539
2.32 0.9898295613312803 1.0 -1.4134917452664135 1.4113270307798276 -1.4077216286615521 1.4026792193188395
2.33 0.9900969244408357 1.0 -1.4135291940453423 1.4114767514231594 -1.4080582209487111 1.4032769112226875
2.34 0.9903581300546417 1.0 -1.4135648172904343 1.4116191772427715 -1.4083784272849913 1.4038455406888193
2.35 0.9906132944651614 1.0 -1.4135986975277905 1.4117546376477286 -1.408682986235552 1.4043864142463716
2.36 0.9908625324694273 1.0 -1.4136309138933911 1.4118834485504397 -1.408972606237129 1.4049007854566185
2.37 0.9911059573696632 1.0 -1.413661542255222 1.4120059128495415 -1.4092479666634437 1.4053898567547394
2.38 0.9913436809744834 1.0 -1.4136906553318298 1.4121223208989566 -1.4095097188612857 1.4058547812438487
2.39 0.9915758136006543 1.0 -1.413718322807368 1.4122329509633553 -1.409758487157635 1.4062966644415837
2.4 0.9918024640754038 1.0 -1.4137446114431993 1.4123380696602517 -1.4099948698382128 1.406716565979625
2.41 0.9920237397392663 1.0 -1.413769585186125 1.4124379323889706 -1.4102194400978723 1.4071155012565724
2.42 0.9922397464494463 1.0 -1.413793305273306 1.4125327837467236 -1.410432746963254 1.407494443044669
2.43 0.9924505885836907 1.0 -1.4138158303339468 1.4126228579320408 -1.4106353161881606 1.4078543230508984
2.44 0.9926563690446517 1.0 -1.4138372164878046 1.4127083791358037 -1.4108276511220965 1.408196033433052
2.45 0.9928571892647287 1.0 -1.4138575174405994 1.4127895619201278 -1.41101023355246 1.408520428271371
2.46 0.9930531492113757 1.0 -1.4138767845763862 1.4128666115853497 -1.411183524520862 1.4088283249964386
2.47 0.9932443473928594 1.0 -1.4138950670469639 1.4129397245253654 -1.4113479651140697 1.4091205057740033
2.48 0.9934308808644532 1.0 -1.4139124118583823 1.4130090885715805 -1.411503977230076 1.4093977188474573
2.49 0.9936128452350568 1.0 -1.4139288639546215 1.4130748833257203 -1.4116519643197996 1.40966067983872
2.5 0.9937903346742238 1.0 -1.4139444662985061 1.4131372804817584 -1.4117923121049354 1.4099100730082859
2.51 0.9939634419195873 1.0 -1.4139592599499256 1.413196444137215 -1.411925389272468 1.410146552475232
2.52 0.9941322582846674 1.0 -1.4139732841414212 1.41325253109408 -1.4120515481463691 1.4103707433979793
2.53 0.9942968736670492 1.0 -1.4139865763512152 1.4133056911496118 -1.4121711253370037 1.4105832431166305
2.54 0.9944573765569173 1.0 -1.4139991723737375 1.4133560673772636 -1.4122844423687646 1.4107846222577038
2.55 0.9946138540459333 1.0 -1.414011106387721 1.4134037963979864 -1.4123918062864587 1.410975425802099
2.56 0.9947663918364442 1.0 -1.4140224110219297 1.4134490086421552 -1.412493510240968 1.411156174117136
2.57 0.9949150742510089 1.0 -1.4140331174185794 1.4134918286023659 -1.4125898340547032 1.4113273639535073
2.58 0.9950599842422294 1.0 -1.4140432552945172 1.4135323750773423 -1.412681044767367 1.4114894694079905
2.59 0.9952012034028739 1.0 -1.4140528530002197 1.4135707614071975 -1.4127673971625407 1.4116429428527653
2.6 0.9953388119762813 1.0 -1.414061937576672 1.4136070957002838 -1.412849134275603 1.4117882158321793
2.61 0.9954728888670327 1.0 -1.4140705348101872 1.4136414810518658 -1.4129264878834868 1.4119256999278043
2.62 0.9956035116518787 1.0 -1.4140786692852256 1.4136740157548522 -1.4129996789767716 1.4120557875926159
2.63 0.9957307565909106 1.0 -1.414086364435271 1.4137047935028064 -1.4130689182146068 1.4121788529551293
2.64 0.995854698638964 1.0 -1.4140936425918245 1.4137339035854697 -1.4131344063629534 1.4122952525943173
2.65 0.9959754114572417 1.0 -1.4141005250315661 1.413761431077009 -1.4131963347166245 1.4124053262861183
2.66 0.9960929674251473 1.0 -1.4141070320217481 1.4137874570172144 -1.4132548855055997 1.4125093977223528
2.67 0.9962074376523145 1.0 -1.4141131828638642 1.4138120585858525 -1.4133102322860789 1.4126077752028332
2.68 0.996318891990825 1.0 -1.414118995935658 1.4138353092703912 -1.4133625403167374 1.4127007523014636
2.69 0.9964273990476002 1.0 -1.4141244887315132 1.4138572790272985 -1.4134119669206309 1.4127886085070989
2.7 0.9965330261969594 1.0 -1.4141296779012853 1.4138780344371178 -1.413458661833197 1.4128716098399288
2.71 0.9966358395933308 1.0 -1.4141345792876183 1.4138976388535156 -1.413502767536785 1.4129500094441383
2.72 0.9967359041841086 1.0 -1.4141392079617985 1.4139161525464987 -1.413544419582146 1.4130240481575829
2.73 0.9968332837226421 1.0 -1.4141435782581924 1.4139336328399856 -1.4135837468972952 1.413093955059201
2.74 0.9969280407813494 1.0 -1.4141477038073171 1.413950134243923 -1.4136208720841619 1.4131599479948784
2.75 0.9970202367649454 1.0 -1.4141515975675847 1.4139657085811204 -1.4136559117034266 1.4132222340824594
2.76 0.9971099319237738 1.0 -1.4141552718557704 1.4139804051089897 -1.4136889765479344 1.4132810101965885
2.77 0.997197185367235 1.0 -1.4141587383762446 1.4139942706363529 -1.4137201719050714 1.4133364634340526
2.78 0.9972820550772987 1.0 -1.4141620082490107 1.4140073496354937 -1.4137495978084775 1.4133887715602724
2.79 0.9973645979220951 1.0 -1.4141650920365951 1.4140196843496105 -1.4137773492794616 1.4134381034375891
2.8 0.9974448696695721 1.0 -1.4141679997698218 1.4140313148958397 -1.4138035165584728 1.4134846194359643
2.81 0.9975229250012141 1.0 -1.414170740972519 1.4140422793639948 -1.413828185326979 1.413528471826707
2.82 0.9975988175258108 1.0 -1.4141733246851893 1.4140526139111849 -1.41385143692009 1.4135698051598182
2.83 0.9976725997932685 1.0 -1.4141757594876847 1.4140623528524472 -1.4138733485302548 1.4136087566255342
2.84 0.9977443233084577 1.0 -1.4141780535209214 1.4140715287475525 -1.4138939934023529 1.4136454564006329
2.85 0.9978140385450868 1.0 -1.4141802145076685 1.414080172484108 -1.413913441020495 1.4136800279800532
2.86 0.9978817949595954 1.0 -1.4141822497724466 1.4140883133571072 -1.413931757286836 1.4137125884943589
2.87 0.9979476410050603 1.0 -1.4141841662605674 1.4140959791450503 -1.4139490046926926 1.4137432490135717
2.88 0.9980116241451057 1.0 -1.4141859705563493 1.4141031961827641 -1.4139652424822557 1.413772114837877
2.89 0.9980737908678121 1.0 -1.4141876689005366 1.4141099894310514 -1.413980526809176 1.4137992857756898
2.9 0.998134186699616 1.0 -1.4141892672069556 1.4141163825432832 -1.4139949108862897 1.4138248564095657
2.91 0.9981928562191935 1.0 -1.414190771078435 1.4141223979290576 -1.4140084451287505 1.4138489163504118
2.92 0.9982498430713239 1.0 -1.4141921858220212 1.4141280568150345 -1.4140211772908189 1.4138715504804509
2.93 0.9983051899807227 1.0 -1.4141935164635138 1.414133379303055 -1.414033152596559 1.413892839185373
2.94 0.9983589387658429 1.0 -1.414194767761348 1.4141383844256594 -1.4140444138646757 1.4139128585760965
2.95 0.9984111303526351 1.0 -1.4141959442198528 1.4141430901990966 -1.4140550016277285 1.4139316807005482
2.96 0.998461804788262 1.0 -1.4141970501019063 1.414147513673933 -1.4140649542459431 1.4139493737458548
2.97 0.9985110012547626 1.0 -1.4141980894410149 1.4141516709833528 -1.4140743080158393 1.4139660022313334
2.98 0.99855875808266 1.0 -1.4141990660528359 1.4141555773892456 -1.4140830972738805 1.413981627192648
2.99 0.9986051127645077 1.0 -1.4141999835461736 1.4141592473261677 -1.4140913544953502 1.4139963063574914
3.0 0.9986501019683699 1.0 -1.4142008453334611 1.4141626944432704 -1.4140991103886518 1.4140100943131395
3.01 0.9986937615512306 1.0 -1.4142016546407576 1.4141659316442723 -1.414106393985217 1.4140230426662104
3.02 0.9987361265723277 1.0 -1.414202414517274 1.4141689711255614 -1.4141132327252075 1.414035200194953
3.03 0.9987772313064077 1.0 -1.4142031278444531 1.4141718244125054 -1.4141196525391864 1.4140466129943778
3.04 0.9988171092568956 1.0 -1.4142037973446189 1.4141745023940433 -1.4141256779259268 1.4140573246145278
3.05 0.9988557931689773 1.0 -1.414204425589214 1.414177015355631 -1.4141313320265232 1.4140673761921814
3.06 0.9988933150425907 1.0 -1.4142050150066456 1.4141793730106158 -1.4141366366949608 1.4140768065762694
3.07 0.9989297061453211 1.0 -1.4142055678897505 1.4141815845301018 -1.4141416125653024 1.4140856524472714
3.08 0.9989649970251971 1.0 -1.4142060864029047 1.4141836585713743 -1.4141462791156247 1.4140939484308548
3.09 0.9989992175233859 1.0 -1.4142065725887845 1.4141856033049465 -1.4141506547288636 1.4141017272060044
3.1 0.9990323967867816 1.0 -1.4142070283747985 1.4141874264402854 -1.4141547567506871 1.4141090196078872
3.11 0.9990645632804859 1.0 -1.4142074555792068 1.4141891352502811 -1.414158601544539 1.4141158547256787
3.12 0.9990957448001776 1.0 -1.4142078559169355 1.4141907365945092 -1.414162204543971 1.4141222599955794
3.13 0.9991259684843684 1.0 -1.4142082310051078 1.4141922369413422 -1.414165580302389 1.414128261289231
3.14 0.9991552608265414 1.0 -1.4142085823682944 1.4141936423889652 -1.4141687425403267 1.4141338829977435
3.15 0.9991836476871714 1.0 -1.4142089114435084 1.4141949586853393 -1.414171704190361 1.4141391481115273
3.16 0.9992111543056243 1.0 -1.4142092195849447 1.4141961912471652 -1.4141744774397715 1.4141440782961223
3.17 0.9992378053119327 1.0 -1.4142095080684822 1.4141973451778895 -1.4141770737710546 1.414148693964207
3.18 0.9992636247384461 1.0 -1.4142097780959588 1.4141984252848019 -1.4141795040003822 1.4141530143439625
3.19 0.9992886360313546 1.0 -1.4142100307992267 1.4141994360952592 -1.414181778314107 1.41415705754396
3.2 0.9993128620620841 1.0 -1.4142102672440033 1.4142003818720839 -1.4141839063034018 1.4141608406147348
3.21 0.9993363251385601 1.0 -1.4142104884335227 1.4142012666281687 -1.4141858969971217 1.4141643796071974
3.22 0.9993590470163399 1.0 -1.414210695311998 1.4142020941403313 -1.4141877588929694 1.414167689628037
3.23 0.9993810489096131 1.0 -1.4142108887679063 1.4142028679624485 -1.4141894999870488 1.4141707848922525
3.24 0.9994023515020656 1.0 -1.4142110696371017 1.4142035914379094 -1.4141911278018804 1.4141736787729524
3.25 0.9994229749576092 1.0 -1.4142112387057664 1.414204267711416 -1.4141926494129515 1.414176383848553
3.26 0.9994429389309754 1.0 -1.4142113967132044 1.414204899740165 -1.4141940714738752 1.4141789119474988
3.27 0.9994622625781703 1.0 -1.4142115443544918 1.4142054903044405 -1.4141954002402195 1.4141812741906248
3.28 0.999480964566793 1.0 -1.414211682282983 1.4142060420176452 -1.4141966415920788 1.4141834810312777
3.29 0.9994990630862143 1.0 -1.4142118111126865 1.4142065573357978 -1.4141978010554408 1.414185542293302
3.3 0.9995165758576162 1.0 -1.414211931420512 1.414207038566524 -1.4141988838224167 1.4141874672069992
3.31 0.9995335201438924 1.0 -1.4142120437483972 1.4142074878775643 -1.4141998947703813 1.4141892644431555
3.32 0.9995499127594079 1.0 -1.414212148605321 1.4142079073048248 -1.414200838480087 1.4141909421452405
3.33 0.9995657700796183 1.0 -1.4142122464692068 1.4142082987599913 -1.4142017192527947 1.4141925079598612
3.34 0.9995811080505497 1.0 -1.4142123377887235 1.414208664037729 -1.414202541126474 1.4141939690655625
3.35 0.999595942198136 1.0 -1.4142124229849855 1.414209004822492 -1.4142033078911231 1.414195332200058
3.36 0.999610287637418 1.0 -1.4142125024531638 1.4142093226949581 -1.414204023103245 1.4141966036859677
3.37 0.9996241590816 1.0 -1.414212576564005 1.414209619138109 -1.4142046900995304 1.414197789455141
3.38 0.9996375708509669 1.0 -1.4142126456652684 1.4142098955429765 -1.4142053120097848 1.4141988950716358
3.39 0.999650536881662 1.0 -1.4142127100830817 1.4142101532140685 -1.4142058917691374 1.4141999257534248
3.4 0.9996630707343231 1.0 -1.4142127701232228 1.4142103933744934 -1.41420643212957 1.4142008863928905
3.41 0.9996751856025812 1.0 -1.4142128260723295 1.414210617170799 -1.4142069356708038 1.4142017815761776
3.42 0.9996868943214188 1.0 -1.4142128781990404 1.4142108256775379 -1.4142074048105733 1.414202615601457
3.43 0.9996982093753914 1.0 -1.4142129267550727 1.4142110199015763 -1.4142078418143205 1.414203392496162
3.44 0.9997091429067093 1.0 -1.4142129719762384 1.4142112007861614 -1.4142082488043426 1.4142041160332468
3.45 0.9997197067231838 1.0 -1.414213014083403 1.4142113692147524 -1.4142086277684183 1.4142047897465266
3.46 0.9997299123060366 1.0 -1.4142130532833896 1.4142115260146393 -1.414208980567944 1.4142054169451364
3.47 0.9997397708175726 1.0 -1.41421308976983 1.4142116719603497 -1.4142093089456025 1.4142060007271675
3.48 0.9997492931087195 1.0 -1.414213123723969 1.4142118077768624 -1.4142096145325918 1.4142065439925178
3.49 0.9997584897264322 1.0 -1.4142131553154214 1.414211934142634 -1.4142098988554366 1.4142070494550005
3.5 0.9997673709209645 1.0 -1.414213184702884 1.4142120516924528 -1.4142101633424062 1.4142075196537534
3.51 0.999775946653009 1.0 -1.4142132120348085 1.4142121610201226 -1.414210409329558 1.4142079569639825
3.52 0.9997842266007053 1.0 -1.4142132374500327 1.4142122626809945 -1.4142106380664285 1.4142083636070815
3.53 0.9997922201665194 1.0 -1.414213261078376 1.4142123571943466 -1.4142108507213924 1.414208741660155
3.54 0.9997999364839927 1.0 -1.4142132830412004 1.4142124450456264 -1.414211048386704 1.4142090930649855
3.55 0.9998073844243643 1.0 -1.4142133034519375 1.4142125266885592 -1.4142112320832447 1.4142094196364683
3.56 0.9998145726030667 1.0 -1.414213322416584 1.4142126025471327 -1.414211402764985 1.4142097230705482
3.57 0.9998215093860952 1.0 -1.4142133400341694 1.4142126730174627 -1.4142115613231843 1.4142100049516837
3.58 0.9998282028962541 1.0 -1.4142133563971933 1.414212738469548 -1.414211708590339 1.4142102667598664
3.59 0.9998346610192799 1.0 -1.4142133715920384 1.4142127992489202 -1.4142118453438945 1.4142105098772189
3.6 0.9998408914098424 1.0 -1.4142133856993588 1.414212855678194 -1.4142119723097335 1.4142107355941975
3.61 0.9998469014974263 1.0 -1.4142133987944432 1.4142129080585248 -1.4142120901654538 1.414210945115419
3.62 0.9998526984920926 1.0 -1.4142134109475573 1.4142129566709758 -1.4142121995434482 1.4142111395651367
3.63 0.9998582893901242 1.0 -1.4142134222242657 1.4142130017778054 -1.4142123010337975 1.4142113199923807
3.64 0.9998636809795542 1.0 -1.4142134326857339 1.4142130436236733 -1.414212395186985 1.414211487375788
3.65 0.9998688798455795 1.0 -1.4142134423890098 1.4142130824367738 -1.4142124825164484 1.4142116426281355
3.66 0.9998738923758614 1.0 -1.414213451387292 1.4142131184298998 -1.4142125635009712 1.4142117866005928
3.67 0.9998787247657146 1.0 -1.4142134597301779 1.414213151801441 -1.4142126385869291 1.4142119200867167
3.68 0.9998833830231846 1.0 -1.414213467463898 1.4142131827363191 -1.4142127081903968 1.414212043826195
3.69 0.9998878729740177 1.0 -1.4142134746315356 1.4142132114068677 -1.4142127726991245 1.4142121585083598
3.7 0.9998922002665226 1.0 -1.4142134812732325 1.4142132379736547 -1.4142128324743888 1.414212264775482
3.71 0.999896370376326 1.0 -1.414213487426383 1.4142132625862542 -1.414212887852733 1.4142123632258587
3.72 0.999900388611024 1.0 -1.4142134931258126 1.4142132853839713 -1.414212939147592 1.4142124544167083
3.73 0.9999042601147311 1.0 -1.4142134984039496 1.4142133064965188 -1.41421298665082 1.4142125388668823
3.74 0.9999079898725258 1.0 -1.4142135032909835 1.4142133260446532 -1.4142130306341196 1.4142126170594067
3.75 0.9999115827147992 1.0 -1.4142135078150129 1.41421334414077 -1.4142130713503793 1.414212689443862
3.76 0.999915043321502 1.0 -1.4142135120021855 1.4142133608894598 -1.4142131090349292 1.4142127564386116
3.77 0.9999183762262973 1.0 -1.4142135158768283 1.4142133763880311 -1.4142131439067125 1.414212818432888
3.78 0.9999215858206164 1.0 -1.4142135194615701 1.4142133907269978 -1.4142131761693857 1.4142128757887469
3.79 0.9999246763576213 1.0 -1.4142135227774546 1.4142134039905359 -1.4142132060123451 1.4142129288428935
3.8 0.9999276519560749 1.0 -1.414213525844049 1.414213416256912 -1.4142132336116906 1.4142129779083934
3.81 0.9999305166041201 1.0 -1.4142135286795414 1.4142134275988825 -1.4142132591311227 1.4142130232762702
3.82 0.9999332741629703 1.0 -1.4142135313008377 1.4142134380840665 -1.4142132827227862 1.414213065217003
3.83 0.9999359283705112 1.0 -1.4142135337236454 1.4142134477752974 -1.4142133045280547 1.414213103981923
3.84 0.9999384828448168 1.0 -1.414213535962558 1.4142134567309477 -1.414213324678267 1.4142131398045212
3.85 0.999940941087581 1.0 -1.41421353803113 1.4142134650052354 -1.4142133432954138 1.4142131729016694
3.86 0.9999433064874658 1.0 -1.4142135399419484 1.4142134726485087 -1.4142133604927785 1.4142132034747612
3.87 0.9999455823233663 1.0 -1.4142135417066997 1.4142134797075134 -1.4142133763755387 1.414213231710778
3.88 0.9999477717675982 1.0 -1.4142135433362313 1.4142134862256406 -1.4142133910413242 1.4142132577832849
3.89 0.9999498778890038 1.0 -1.414213544840611 1.414213492243159 -1.4142134045807406 1.4142132818533577
3.9 0.9999519036559824 1.0 -1.4142135462291796 1.4142134977974332 -1.4142134170778573 1.4142133040704536
3.91 0.9999538519394437 1.0 -1.4142135475106024 1.4142135029231246 -1.4142134286106627 1.414213324573218
3.92 0.9999557255156879 1.0 -1.4142135486929164 1.4142135076523807 -1.4142134392514887 1.4142133434902417
3.93 0.9999575270692113 1.0 -1.4142135497835742 1.4142135120150112 -1.4142134490674074 1.4142133609407634
3.94 0.9999592591954414 1.0 -1.4142135507894846 1.4142135160386529 -1.414213458120601 1.4142133770353293
3.95 0.9999609244034022 1.0 -1.4142135517170518 1.4142135197489216 -1.4142134664687052 1.4142133918764035
3.96 0.9999625251183089 1.0 -1.4142135525722104 1.4142135231695558 -1.414213474165132 1.41421340555894
3.97 0.9999640636840972 1.0 -1.4142135533604587 1.4142135263225495 -1.414213481259368 1.4142134181709147
3.98 0.999965542365885 1.0 -1.4142135540868905 1.4142135292282765 -1.4142134877972534 1.4142134297938218
3.99 0.9999669633523707 1.0 -1.4142135547562227 1.414213531905605 -1.4142134938212425 1.414213440503136
4.0 0.9999683287581669 1.0 -1.4142135553728228 1.4142135343720061 -1.414213499370645 1.4142134503687402
4.01 0.9999696406260734 1.0 -1.4142135559407347 1.4142135366436535 -1.4142135044818518 1.41421345945533
4.02 0.9999709009292881 1.0 -1.4142135564637006 1.414213538735517 -1.4142135091885446 1.4142134678227833
4.03 0.9999721115735594 1.0 -1.4142135569451835 1.4142135406614487 -1.4142135135218907 1.4142134755265099
4.04 0.9999732743992805 1.0 -1.4142135573883874 1.4142135424342643 -1.4142135175107258 1.4142134826177721
4.05 0.9999743911835259 1.0 -1.414213557796276 1.4142135440658181 -1.414213521181722 1.4142134891439875
4.06 0.9999754636420336 1.0 -1.4142135581715896 1.4142135455670728 -1.414213524559545 1.4142134951490062
4.07 0.9999764934311315 1.0 -1.4142135585168625 1.4142135469481645 -1.4142135276670011 1.4142135006733727
4.08 0.9999774821496115 1.0 -1.4142135588344371 1.4142135482184626 -1.4142135305251722 1.4142135057545657
4.09 0.9999784313405518 1.0 -1.4142135591264782 1.4142135493866272 -1.4142135331535426 1.414213510427224
4.1 0.9999793424930874 1.0 -1.4142135593949863 1.41421355046066 -1.414213535570116 1.4142135147233545
4.11 0.9999802170441318 1.0 -1.4142135596418095 1.4142135514479528 -1.414213537791525 1.4142135186725262
4.12 0.9999810563800495 1.0 -1.4142135598686547 1.4142135523553336 -1.414213539833132 1.4142135223020498
4.13 0.9999818618382819 1.0 -1.4142135600770982 1.4142135531891078 -1.4142135417091235 1.4142135256371458
4.14 0.9999826347089265 1.0 -1.4142135602685952 1.4142135539550962 -1.4142135434325973 1.414213528701099
4.15 0.9999833762362704 1.0 -1.4142135604444894 1.414213554658672 -1.4142135450156432 1.4142135315154027
4.16 0.9999840876202809 1.0 -1.41421356060602 1.4142135553047948 -1.414213546469419 1.4142135340998931
4.17 0.999984770018052 1.0 -1.4142135607543311 1.4142135558980393 -1.4142135478042197 1.4142135364728718
4.18 0.9999854245452091 1.0 -1.4142135608904782 1.4142135564426273 -1.414213549029542 1.4142135386512231
4.19 0.9999860522772731 1.0 -1.414213561015434 1.414213556942451 -1.4142135501541457 1.4142135406505183
4.2 0.9999866542509841 1.0 -1.4142135611300963 1.4142135574011006 -1.4142135511861074 1.414213542485117
4.21 0.9999872314655862 1.0 -1.4142135612352928 1.4142135578218855 -1.4142135521328734 1.4142135441682566
4.22 0.9999877848840748 1.0 -1.4142135613317854 1.414213558207856 -1.4142135530013074 1.4142135457121392
4.23 0.9999883154344054 1.0 -1.4142135614202773 1.4142135585618236 -1.4142135537977343 1.4142135471280093
4.24 0.9999888240106678 1.0 -1.414213561501416 1.414213558886378 -1.414213554527982 1.4142135484262273
4.25 0.9999893114742251 1.0 -1.4142135615757976 1.4142135591839053 -1.4142135551974182 1.4142135496163362
4.26 0.999989778654816 1.0 -1.414213561643972 1.4142135594566028 -1.4142135558109874 1.4142135507071256
4.27 0.9999902263516272 1.0 -1.4142135617064446 1.4142135597064935 -1.4142135563732412 1.4142135517066883
4.28 0.9999906553343298 1.0 -1.4142135617636813 1.41421355993544 -1.414213556888371 1.4142135526224744
4.29 0.9999910663440872 1.0 -1.4142135618161105 1.4142135601451566 -1.4142135573602337 1.4142135534613416
4.3 0.999991460094529 1.0 -1.4142135618641267 1.4142135603372212 -1.414213557792379 1.4142135542295997
4.31 0.9999918372726972 1.0 -1.4142135619080927 1.414213560513085 -1.4142135581880722 1.4142135549330546
4.32 0.9999921985399619 1.0 -1.414213561948342 1.4142135606740829 -1.4142135585503175 1.414213555577046
4.33 0.9999925445329086 1.0 -1.4142135619851819 1.4142135608214426 -1.4142135588818772 1.4142135561664853
4.34 0.9999928758641985 1.0 -1.4142135620188947 1.4142135609562934 -1.414213559185291 1.4142135567058878
4.35 0.9999931931234007 1.0 -1.4142135620497396 1.4142135610796724 -1.414213559462894 1.4142135571994041
4.36 0.999993496877799 1.0 -1.4142135620779548 1.414213561192534 -1.414213559716832 1.4142135576508497
4.37 0.999993787673173 1.0 -1.4142135621037597 1.4142135612957538 -1.414213559949077 1.4142135580637298
4.38 0.9999940660345543 1.0 -1.4142135621273557 1.4142135613901377 -1.4142135601614405 1.414213558441265
4.39 0.9999943324669582 1.0 -1.4142135621489276 1.4142135614764249 -1.4142135603555865 1.4142135587864133
4.4 0.9999945874560923 1.0 -1.414213562168645 1.4142135615552942 -1.414213560533043 1.4142135591018914
4.41 0.9999948314690428 1.0 -1.4142135621866638 1.4142135616273697 -1.4142135606952129 1.4142135593901932
4.42 0.9999950649549374 1.0 -1.414213562203127 1.4142135616932234 -1.4142135608433837 1.4142135596536083
4.43 0.999995288345588 1.0 -1.4142135622181666 1.4142135617533806 -1.4142135609787378 1.4142135598942376
4.44 0.9999955020561114 1.0 -1.4142135622319023 1.4142135618083236 -1.4142135611023592 1.414213560114009
4.45 0.99999570648553 1.0 -1.414213562244445 1.4142135618584941 -1.414213561215243 1.4142135603146913
4.46 0.9999959020173534 1.0 -1.414213562255896 1.4142135619042981 -1.4142135613183016 1.4142135604979065
4.47 0.9999960890201397 1.0 -1.414213562266348 1.414213561946107 -1.4142135614123716 1.4142135606651423
4.48 0.9999962678480394 1.0 -1.414213562275887 1.414213561984262 -1.4142135614982203 1.4142135608177622
4.49 0.9999964388413204 1.0 -1.4142135622845904 1.4142135620190754 -1.4142135615765508 1.4142135609570166
4.5 0.9999966023268753 1.0 -1.41421356229253 1.414213562050834 -1.4142135616480076 1.4142135610840507
4.51 0.9999967586187126 1.0 -1.4142135622997714 1.4142135620798 -1.4142135617131808 1.4142135611999143
4.52 0.999996908018431 1.0 -1.4142135623063747 1.4142135621062137 -1.4142135617726117 1.414213561305569
4.53 0.9999970508156771 1.0 -1.4142135623123953 1.4142135621302954 -1.4142135618267953 1.4142135614018954
4.54 0.9999971872885882 1.0 -1.414213562317883 1.4142135621522463 -1.4142135618761853 1.4142135614896998
4.55 0.9999973177042203 1.0 -1.4142135623228842 1.4142135621722516 -1.4142135619211968 1.4142135615697207
4.56 0.9999974423189606 1.0 -1.4142135623274412 1.4142135621904797 -1.4142135619622105 1.4142135616426332
4.57 0.9999975613789263 1.0 -1.4142135623315928 1.4142135622070855 -1.4142135619995735 1.4142135617090563
4.58 0.9999976751203501 1.0 -1.414213562335374 1.4142135622222103 -1.4142135620336043 1.4142135617695557
4.59 0.9999977837699519 1.0 -1.4142135623388172 1.4142135622359835 -1.414213562064594 1.4142135618246485
4.6 0.9999978875452975 1.0 -1.4142135623419523 1.4142135622485235 -1.4142135620928087 1.4142135618748082
4.61 0.9999979866551452 1.0 -1.4142135623448058 1.4142135622599383 -1.4142135621184921 1.4142135619204674
4.62 0.99999808129978 1.0 -1.414213562347403 1.414213562270327 -1.4142135621418666 1.4142135619620222
4.63 0.9999981716713364 1.0 -1.4142135623497663 1.4142135622797798 -1.4142135621631355 1.4142135619998335
4.64 0.9999982579541097 1.0 -1.414213562351916 1.4142135622883794 -1.4142135621824847 1.4142135620342322
4.65 0.9999983403248556 1.0 -1.4142135623538716 1.4142135622962015 -1.4142135622000842 1.41421356206552
4.66 0.9999984189530811 1.0 -1.41421356235565 1.4142135623033145 -1.414213562216089 1.414213562093973
4.67 0.9999984940013225 1.0 -1.414213562357267 1.414213562309782 -1.4142135622306404 1.4142135621198426
4.68 0.9999985656254156 1.0 -1.4142135623587366 1.414213562315661 -1.4142135622438683 1.4142135621433587
4.69 0.9999986339747554 1.0 -1.4142135623600725 1.4142135623210041 -1.4142135622558907 1.4142135621647314
4.7 0.999998699192546 1.0 -1.4142135623612861 1.4142135623258594 -1.4142135622668146 1.414213562184152
4.71 0.9999987614160426 1.0 -1.414213562362389 1.4142135623302703 -1.4142135622767393 1.414213562201796
4.72 0.9999988207767835 1.0 -1.4142135623633905 1.4142135623342769 -1.414213562285754 1.4142135622178218
4.73 0.9999988774008146 1.0 -1.4142135623643002 1.4142135623379153 -1.4142135622939405 1.4142135622323757
4.74 0.9999989314089055 1.0 -1.4142135623651262 1.4142135623412189 -1.4142135623013734 1.41421356224559
4.75 0.9999989829167575 1.0 -1.4142135623658758 1.4142135623442178 -1.4142135623081211 1.4142135622575855
4.76 0.9999990320352039 1.0 -1.4142135623665562 1.4142135623469396 -1.414213562314245 1.414213562268473
4.77 0.9999990788704038 1.0 -1.4142135623671737 1.4142135623494094 -1.4142135623198022 1.4142135622783523
4.78 0.9999991235240271 1.0 -1.4142135623677339 1.4142135623516503 -1.414213562324844 1.4142135622873153
4.79 0.9999991660934341 1.0 -1.414213562368242 1.4142135623536827 -1.4142135623294172 1.4142135622954455
4.8 0.999999206671848 1.0 -1.4142135623687029 1.4142135623555259 -1.4142135623335645 1.4142135623028187
4.81 0.9999992453485209 1.0 -1.4142135623691205 1.4142135623571974 -1.414213562337325 1.4142135623095038
4.82 0.999999282208893 1.0 -1.4142135623694996 1.4142135623587124 -1.414213562340734 1.4142135623155643
4.83 0.9999993173347475 1.0 -1.4142135623698426 1.4142135623600858 -1.4142135623438237 1.414213562321057
4.84 0.9999993508043572 1.0 -1.414213562370154 1.41421356236133 -1.4142135623466237 1.4142135623260348
4.85 0.999999382692628 1.0 -1.4142135623704357 1.4142135623624574 -1.4142135623491603 1.4142135623305443
4.86 0.9999994130712355 1.0 -1.414213562370691 1.4142135623634786 -1.4142135623514582 1.4142135623346292
4.87 0.9999994420087568 1.0 -1.4142135623709222 1.4142135623644037 -1.414213562353539 1.4142135623383287
4.88 0.999999469570797 1.0 -1.4142135623711316 1.414213562365241 -1.4142135623554233 1.4142135623416785
4.89 0.9999994958201117 1.0 -1.414213562371321 1.414213562365999 -1.414213562357129 1.414213562344711
4.9 0.9999995208167234 1.0 -1.4142135623714926 1.4142135623666852 -1.414213562358673 1.4142135623474557
4.91 0.9999995446180352 1.0 -1.414213562371648 1.4142135623673062 -1.4142135623600702 1.4142135623499397
4.92 0.9999995672789381 1.0 -1.4142135623717884 1.414213562367868 -1.414213562361334 1.4142135623521868
4.93 0.9999995888519162 1.0 -1.4142135623719154 1.4142135623683763 -1.4142135623624776 1.4142135623542196
4.94 0.9999996093871457 1.0 -1.4142135623720302 1.4142135623688359 -1.4142135623635117 1.4142135623560579
4.95 0.9999996289325921 1.0 -1.4142135623721344 1.4142135623692513 -1.4142135623644467 1.4142135623577203
4.96 0.9999996475341018 1.0 -1.414213562372228 1.414213562369627 -1.414213562365292 1.4142135623592231
4.97 0.9999996652354917 1.0 -1.414213562372313 1.4142135623699668 -1.4142135623660563 1.4142135623605816
4.98 0.9999996820786339 1.0 -1.4142135623723897 1.4142135623702736 -1.4142135623667467 1.414213562361809
4.99 0.9999996981035375 1.0 -1.4142135623724592 1.414213562370551 -1.4142135623673706 1.4142135623629182
5.0 0.9999997133484282 1.0 -1.4142135623725218 1.4142135623708014 -1.4142135623679342 1.41421356236392

